Rigidity of spherical codes

A packing of spherical caps on the surface of a sphere (that is, a spherical code) is called rigid or jammed if it is isolated within the space of packings. In other words, aside from applying a global isometry, the packing cannot be deformed. In this paper, we systematically study the rigidity of spherical codes, particularly kissing configurations. One surprise is that the kissing configuration of the Coxeter-Todd lattice is not jammed, despite being locally jammed (each individual cap is held in place if its neighbors are fixed); in this respect, the Coxeter-Todd lattice is analogous to the face-centered cubic lattice in three dimensions. By contrast, we find that many other packings have jammed kissing configurations, including the Barnes-Wall lattice and all of the best kissing configurations known in four through twelve dimensions. Jamming seems to become much less common for large kissing configurations in higher dimensions, and in particular it fails for the best kissing configurations known in 25 through 31 dimensions. Motivated by this phenomenon, we find new kissing configurations in these dimensions, which improve on the records set in 1982 by the laminated lattices.

==> 5-40a.txt <==
40
5
1 1 1 1 1
-1 -1 0 0 0
-1 0 -1 0 0
-1 0 0 -1 0
-1 0 0 1 0
-1 0 1 0 0
-1 1 0 0 0
0 -1 -1 0 0
0 -1 0 -1 0
0 -1 0 1 0
0 -1 1 0 0
0 0 -1 -1 0
0 0 -1 1 0
0 0 1 -1 0
0 0 1 1 0
0 1 -1 0 0
0 1 0 -1 0
0 1 0 1 0
0 1 1 0 0
1 -1 0 0 0
1 0 -1 0 0
1 0 0 -1 0
1 0 0 1 0
1 0 1 0 0
1 1 0 0 0
-1 0 0 0 1
0 -1 0 0 1
0 0 -1 0 1
0 0 0 -1 1
0 0 0 1 1
0 0 1 0 1
0 1 0 0 1
1 0 0 0 1
-1 0 0 0 -1
0 -1 0 0 -1
0 0 -1 0 -1
0 0 0 -1 -1
0 0 0 1 -1
0 0 1 0 -1
0 1 0 0 -1
1 0 0 0 -1


==> 5-40b.txt <==
40
5
1 1 1 1 1
-2 -2 0 0 0
-2 0 -2 0 0
-2 0 0 -2 0
-2 0 0 2 0
-2 0 2 0 0
-2 2 0 0 0
0 -2 -2 0 0
0 -2 0 -2 0
0 -2 0 2 0
0 -2 2 0 0
0 0 -2 -2 0
0 0 -2 2 0
0 0 2 -2 0
0 0 2 2 0
0 2 -2 0 0
0 2 0 -2 0
0 2 0 2 0
0 2 2 0 0
2 -2 0 0 0
2 0 -2 0 0
2 0 0 -2 0
2 0 0 2 0
2 0 2 0 0
2 2 0 0 0
-2 0 0 0 2
0 -2 0 0 2
0 0 -2 0 2
0 0 0 -2 2
0 0 0 2 2
0 0 2 0 2
0 2 0 0 2
2 0 0 0 2
-1 -1 -1 -1 -2
-1 -1 1 1 -2
-1 1 -1 1 -2
-1 1 1 -1 -2
1 -1 -1 1 -2
1 -1 1 -1 -2
1 1 -1 -1 -2
1 1 1 1 -2


==> 6-72a.txt <==
72
6
1 1 1 1 1 3
-2 -2 0 0 0 0
-2 0 -2 0 0 0
-2 0 0 -2 0 0
-2 0 0 2 0 0
-2 0 2 0 0 0
-2 2 0 0 0 0
0 -2 -2 0 0 0
0 -2 0 -2 0 0
0 -2 0 2 0 0
0 -2 2 0 0 0
0 0 -2 -2 0 0
0 0 -2 2 0 0
0 0 2 -2 0 0
0 0 2 2 0 0
0 2 -2 0 0 0
0 2 0 -2 0 0
0 2 0 2 0 0
0 2 2 0 0 0
2 -2 0 0 0 0
2 0 -2 0 0 0
2 0 0 -2 0 0
2 0 0 2 0 0
2 0 2 0 0 0
2 2 0 0 0 0
-2 0 0 0 1 1
0 -2 0 0 1 1
0 0 -2 0 1 1
0 0 0 -2 1 1
0 0 0 2 1 1
0 0 2 0 1 1
0 2 0 0 1 1
2 0 0 0 1 1
-1 -1 -1 -1 -1 1
-1 -1 1 1 -1 1
-1 1 -1 1 -1 1
-1 1 1 -1 -1 1
1 -1 -1 1 -1 1
1 -1 1 -1 -1 1
1 1 -1 -1 -1 1
1 1 1 1 -1 1
-1 -1 -1 1 -2 0
-1 -1 1 -1 -2 0
-1 1 -1 -1 -2 0
-1 1 1 1 -2 0
1 -1 -1 -1 -2 0
1 -1 1 1 -2 0
1 1 -1 1 -2 0
1 1 1 -1 -2 0
-2 0 0 0 -1 -1
0 -2 0 0 -1 -1
0 0 -2 0 -1 -1
0 0 0 -2 -1 -1
0 0 0 2 -1 -1
0 0 2 0 -1 -1
0 2 0 0 -1 -1
2 0 0 0 -1 -1
-1 -1 -1 -1 1 -1
-1 -1 1 1 1 -1
-1 1 -1 1 1 -1
-1 1 1 -1 1 -1
1 -1 -1 1 1 -1
1 -1 1 -1 1 -1
1 1 -1 -1 1 -1
1 1 1 1 1 -1
-1 -1 -1 1 2 0
-1 -1 1 -1 2 0
-1 1 -1 -1 2 0
-1 1 1 1 2 0
1 -1 -1 -1 2 0
1 -1 1 1 2 0
1 1 -1 1 2 0
1 1 1 -1 2 0


==> 6-72b.txt <==
72
6
1 1 1 1 1 3
-2 -2 0 0 0 0
-2 0 -2 0 0 0
-2 0 0 -2 0 0
-2 0 0 2 0 0
-2 0 2 0 0 0
-2 2 0 0 0 0
0 -2 -2 0 0 0
0 -2 0 -2 0 0
0 -2 0 2 0 0
0 -2 2 0 0 0
0 0 -2 -2 0 0
0 0 -2 2 0 0
0 0 2 -2 0 0
0 0 2 2 0 0
0 2 -2 0 0 0
0 2 0 -2 0 0
0 2 0 2 0 0
0 2 2 0 0 0
2 -2 0 0 0 0
2 0 -2 0 0 0
2 0 0 -2 0 0
2 0 0 2 0 0
2 0 2 0 0 0
2 2 0 0 0 0
-2 0 0 0 1 1
0 -2 0 0 1 1
0 0 -2 0 1 1
0 0 0 -2 1 1
0 0 0 2 1 1
0 0 2 0 1 1
0 2 0 0 1 1
2 0 0 0 1 1
-1 -1 -1 -1 -1 1
-1 -1 1 1 -1 1
-1 1 -1 1 -1 1
-1 1 1 -1 -1 1
1 -1 -1 1 -1 1
1 -1 1 -1 -1 1
1 1 -1 -1 -1 1
1 1 1 1 -1 1
-2 0 0 0 -2 0
0 -2 0 0 -2 0
0 0 -2 0 -2 0
0 0 0 -2 -2 0
0 0 0 2 -2 0
0 0 2 0 -2 0
0 2 0 0 -2 0
2 0 0 0 -2 0
-1 -1 -1 1 -1 -1
-1 -1 1 -1 -1 -1
-1 1 -1 -1 -1 -1
-1 1 1 1 -1 -1
1 -1 -1 -1 -1 -1
1 -1 1 1 -1 -1
1 1 -1 1 -1 -1
1 1 1 -1 -1 -1
-1 -1 -1 -1 1 -1
-1 -1 1 1 1 -1
-1 1 -1 1 1 -1
-1 1 1 -1 1 -1
1 -1 -1 1 1 -1
1 -1 1 -1 1 -1
1 1 -1 -1 1 -1
1 1 1 1 1 -1
-1 -1 -1 1 2 0
-1 -1 1 -1 2 0
-1 1 -1 -1 2 0
-1 1 1 1 2 0
1 -1 -1 -1 2 0
1 -1 1 1 2 0
1 1 -1 1 2 0
1 1 1 -1 2 0


==> 6-72c.txt <==
72
6
1 1 1 1 1 3
-2 -2 0 0 0 0
-2 0 -2 0 0 0
-2 0 0 -2 0 0
-2 0 0 2 0 0
-2 0 2 0 0 0
-2 2 0 0 0 0
0 -2 -2 0 0 0
0 -2 0 -2 0 0
0 -2 0 2 0 0
0 -2 2 0 0 0
0 0 -2 -2 0 0
0 0 -2 2 0 0
0 0 2 -2 0 0
0 0 2 2 0 0
0 2 -2 0 0 0
0 2 0 -2 0 0
0 2 0 2 0 0
0 2 2 0 0 0
2 -2 0 0 0 0
2 0 -2 0 0 0
2 0 0 -2 0 0
2 0 0 2 0 0
2 0 2 0 0 0
2 2 0 0 0 0
-2 0 0 0 1 1
0 -2 0 0 1 1
0 0 -2 0 1 1
0 0 0 -2 1 1
0 0 0 2 1 1
0 0 2 0 1 1
0 2 0 0 1 1
2 0 0 0 1 1
-1 -1 -1 -1 -1 1
-1 -1 1 1 -1 1
-1 1 -1 1 -1 1
-1 1 1 -1 -1 1
1 -1 -1 1 -1 1
1 -1 1 -1 -1 1
1 1 -1 -1 -1 1
1 1 1 1 -1 1
-2 0 0 0 -2 0
0 -2 0 0 -2 0
0 0 -2 0 -2 0
0 0 0 -2 -2 0
0 0 0 2 -2 0
0 0 2 0 -2 0
0 2 0 0 -2 0
2 0 0 0 -2 0
-1 -1 -1 -1 -1 -1
-1 -1 1 1 -1 -1
-1 1 -1 1 -1 -1
-1 1 1 -1 -1 -1
1 -1 -1 1 -1 -1
1 -1 1 -1 -1 -1
1 1 -1 -1 -1 -1
1 1 1 1 -1 -1
-2 0 0 0 1 -1
0 -2 0 0 1 -1
0 0 -2 0 1 -1
0 0 0 -2 1 -1
0 0 0 2 1 -1
0 0 2 0 1 -1
0 2 0 0 1 -1
2 0 0 0 1 -1
-1 -1 -1 -1 2 0
-1 -1 1 1 2 0
-1 1 -1 1 2 0
-1 1 1 -1 2 0
1 -1 -1 1 2 0
1 -1 1 -1 2 0
1 1 -1 -1 2 0
1 1 1 1 2 0


==> 6-72d.txt <==
72
6
1 1 1 1 1 3
-2 -2 0 0 0 0
-2 0 -2 0 0 0
-2 0 0 -2 0 0
-2 0 0 2 0 0
-2 0 2 0 0 0
-2 2 0 0 0 0
0 -2 -2 0 0 0
0 -2 0 -2 0 0
0 -2 0 2 0 0
0 -2 2 0 0 0
0 0 -2 -2 0 0
0 0 -2 2 0 0
0 0 2 -2 0 0
0 0 2 2 0 0
0 2 -2 0 0 0
0 2 0 -2 0 0
0 2 0 2 0 0
0 2 2 0 0 0
2 -2 0 0 0 0
2 0 -2 0 0 0
2 0 0 -2 0 0
2 0 0 2 0 0
2 0 2 0 0 0
2 2 0 0 0 0
-2 0 0 0 1 1
0 -2 0 0 1 1
0 0 -2 0 1 1
0 0 0 -2 1 1
0 0 0 2 1 1
0 0 2 0 1 1
0 2 0 0 1 1
2 0 0 0 1 1
-1 -1 -1 -1 -1 1
-1 -1 1 1 -1 1
-1 1 -1 1 -1 1
-1 1 1 -1 -1 1
1 -1 -1 1 -1 1
1 -1 1 -1 -1 1
1 1 -1 -1 -1 1
1 1 1 1 -1 1
-2 0 0 0 -2 0
0 -2 0 0 -2 0
0 0 -2 0 -2 0
0 0 0 -2 -2 0
0 0 0 2 -2 0
0 0 2 0 -2 0
0 2 0 0 -2 0
2 0 0 0 -2 0
-1 -1 -1 -1 -1 -1
-1 -1 1 1 -1 -1
-1 1 -1 1 -1 -1
-1 1 1 -1 -1 -1
1 -1 -1 1 -1 -1
1 -1 1 -1 -1 -1
1 1 -1 -1 -1 -1
1 1 1 1 -1 -1
-2 0 0 0 1 -1
0 -2 0 0 1 -1
0 0 -2 0 1 -1
0 0 0 -2 1 -1
0 0 0 2 1 -1
0 0 2 0 1 -1
0 2 0 0 1 -1
2 0 0 0 1 -1
-1 -1 -1 1 2 0
-1 -1 1 -1 2 0
-1 1 -1 -1 2 0
-1 1 1 1 2 0
1 -1 -1 -1 2 0
1 -1 1 1 2 0
1 1 -1 1 2 0
1 1 1 -1 2 0


==> 7-126a.txt <==
126
7
1 1 1 1 2 2 2
-2 -2 0 0 0 0 0
-2 0 -2 0 0 0 0
-2 0 0 -2 0 0 0
-2 0 0 2 0 0 0
-2 0 2 0 0 0 0
-2 2 0 0 0 0 0
0 -2 -2 0 0 0 0
0 -2 0 -2 0 0 0
0 -2 0 2 0 0 0
0 -2 2 0 0 0 0
0 0 -2 -2 0 0 0
0 0 -2 2 0 0 0
0 0 2 -2 0 0 0
0 0 2 2 0 0 0
0 2 -2 0 0 0 0
0 2 0 -2 0 0 0
0 2 0 2 0 0 0
0 2 2 0 0 0 0
2 -2 0 0 0 0 0
2 0 -2 0 0 0 0
2 0 0 -2 0 0 0
2 0 0 2 0 0 0
2 0 2 0 0 0 0
2 2 0 0 0 0 0
-2 0 0 0 1 -1 0
0 -2 0 0 1 -1 0
0 0 -2 0 1 -1 0
0 0 0 -2 1 -1 0
0 0 0 2 1 -1 0
0 0 2 0 1 -1 0
0 2 0 0 1 -1 0
2 0 0 0 1 -1 0
-1 -1 -1 -1 1 0 -1
-1 -1 1 1 1 0 -1
-1 1 -1 1 1 0 -1
-1 1 1 -1 1 0 -1
1 -1 -1 1 1 0 -1
1 -1 1 -1 1 0 -1
1 1 -1 -1 1 0 -1
1 1 1 1 1 0 -1
-1 -1 -1 1 0 1 -1
-1 -1 1 -1 0 1 -1
-1 1 -1 -1 0 1 -1
-1 1 1 1 0 1 -1
1 -1 -1 -1 0 1 -1
1 -1 1 1 0 1 -1
1 1 -1 1 0 1 -1
1 1 1 -1 0 1 -1
-2 0 0 0 -1 1 0
0 -2 0 0 -1 1 0
0 0 -2 0 -1 1 0
0 0 0 -2 -1 1 0
0 0 0 2 -1 1 0
0 0 2 0 -1 1 0
0 2 0 0 -1 1 0
2 0 0 0 -1 1 0
-1 -1 -1 -1 -1 0 1
-1 -1 1 1 -1 0 1
-1 1 -1 1 -1 0 1
-1 1 1 -1 -1 0 1
1 -1 -1 1 -1 0 1
1 -1 1 -1 -1 0 1
1 1 -1 -1 -1 0 1
1 1 1 1 -1 0 1
-1 -1 -1 1 0 -1 1
-1 -1 1 -1 0 -1 1
-1 1 -1 -1 0 -1 1
-1 1 1 1 0 -1 1
1 -1 -1 -1 0 -1 1
1 -1 1 1 0 -1 1
1 1 -1 1 0 -1 1
1 1 1 -1 0 -1 1
-1 -1 -1 1 0 -1 -1
-1 -1 1 -1 0 -1 -1
-1 1 -1 -1 0 -1 -1
-1 1 1 1 0 -1 -1
1 -1 -1 -1 0 -1 -1
1 -1 1 1 0 -1 -1
1 1 -1 1 0 -1 -1
1 1 1 -1 0 -1 -1
-2 0 0 0 1 1 0
0 -2 0 0 1 1 0
0 0 -2 0 1 1 0
0 0 0 -2 1 1 0
0 0 0 2 1 1 0
0 0 2 0 1 1 0
0 2 0 0 1 1 0
2 0 0 0 1 1 0
-1 -1 -1 -1 -1 0 -1
-1 -1 1 1 -1 0 -1
-1 1 -1 1 -1 0 -1
-1 1 1 -1 -1 0 -1
1 -1 -1 1 -1 0 -1
1 -1 1 -1 -1 0 -1
1 1 -1 -1 -1 0 -1
1 1 1 1 -1 0 -1
-1 -1 -1 1 0 1 1
-1 -1 1 -1 0 1 1
-1 1 -1 -1 0 1 1
-1 1 1 1 0 1 1
1 -1 -1 -1 0 1 1
1 -1 1 1 0 1 1
1 1 -1 1 0 1 1
1 1 1 -1 0 1 1
-2 0 0 0 -1 -1 0
0 -2 0 0 -1 -1 0
0 0 -2 0 -1 -1 0
0 0 0 -2 -1 -1 0
0 0 0 2 -1 -1 0
0 0 2 0 -1 -1 0
0 2 0 0 -1 -1 0
2 0 0 0 -1 -1 0
-1 -1 -1 -1 1 0 1
-1 -1 1 1 1 0 1
-1 1 -1 1 1 0 1
-1 1 1 -1 1 0 1
1 -1 -1 1 1 0 1
1 -1 1 -1 1 0 1
1 1 -1 -1 1 0 1
1 1 1 1 1 0 1
0 0 0 0 2 0 0
0 0 0 0 0 2 0
0 0 0 0 0 0 2
0 0 0 0 -2 0 0
0 0 0 0 0 -2 0
0 0 0 0 0 0 -2


==> 7-126b.txt <==
126
7
1 1 1 1 2 2 2 
-2 -2 0 0 0 0 0
-2 0 -2 0 0 0 0
-2 0 0 -2 0 0 0
-2 0 0 2 0 0 0
-2 0 2 0 0 0 0
-2 2 0 0 0 0 0
0 -2 -2 0 0 0 0
0 -2 0 -2 0 0 0
0 -2 0 2 0 0 0
0 -2 2 0 0 0 0
0 0 -2 -2 0 0 0
0 0 -2 2 0 0 0
0 0 2 -2 0 0 0
0 0 2 2 0 0 0
0 2 -2 0 0 0 0
0 2 0 -2 0 0 0
0 2 0 2 0 0 0
0 2 2 0 0 0 0
2 -2 0 0 0 0 0
2 0 -2 0 0 0 0
2 0 0 -2 0 0 0
2 0 0 2 0 0 0
2 0 2 0 0 0 0
2 2 0 0 0 0 0
-1 -1 -1 1 1 -1 0
-1 -1 1 -1 1 -1 0
-1 1 -1 -1 1 -1 0
-1 1 1 1 1 -1 0
1 -1 -1 -1 1 -1 0
1 -1 1 1 1 -1 0
1 1 -1 1 1 -1 0
1 1 1 -1 1 -1 0
-1 -1 -1 -1 1 0 -1
-1 -1 1 1 1 0 -1
-1 1 -1 1 1 0 -1
-1 1 1 -1 1 0 -1
1 -1 -1 1 1 0 -1
1 -1 1 -1 1 0 -1
1 1 -1 -1 1 0 -1
1 1 1 1 1 0 -1
-1 -1 -1 1 0 1 -1
-1 -1 1 -1 0 1 -1
-1 1 -1 -1 0 1 -1
-1 1 1 1 0 1 -1
1 -1 -1 -1 0 1 -1
1 -1 1 1 0 1 -1
1 1 -1 1 0 1 -1
1 1 1 -1 0 1 -1
-2 0 0 0 -1 1 0
0 -2 0 0 -1 1 0
0 0 -2 0 -1 1 0
0 0 0 -2 -1 1 0
0 0 0 2 -1 1 0
0 0 2 0 -1 1 0
0 2 0 0 -1 1 0
2 0 0 0 -1 1 0
-1 -1 -1 -1 -1 0 1
-1 -1 1 1 -1 0 1
-1 1 -1 1 -1 0 1
-1 1 1 -1 -1 0 1
1 -1 -1 1 -1 0 1
1 -1 1 -1 -1 0 1
1 1 -1 -1 -1 0 1
1 1 1 1 -1 0 1
-2 0 0 0 0 -1 1
0 -2 0 0 0 -1 1
0 0 -2 0 0 -1 1
0 0 0 -2 0 -1 1
0 0 0 2 0 -1 1
0 0 2 0 0 -1 1
0 2 0 0 0 -1 1
2 0 0 0 0 -1 1
-2 0 0 0 0 -1 -1
0 -2 0 0 0 -1 -1
0 0 -2 0 0 -1 -1
0 0 0 -2 0 -1 -1
0 0 0 2 0 -1 -1
0 0 2 0 0 -1 -1
0 2 0 0 0 -1 -1
2 0 0 0 0 -1 -1
-2 0 0 0 1 1 0
0 -2 0 0 1 1 0
0 0 -2 0 1 1 0
0 0 0 -2 1 1 0
0 0 0 2 1 1 0
0 0 2 0 1 1 0
0 2 0 0 1 1 0
2 0 0 0 1 1 0
-1 -1 -1 -1 -1 0 -1
-1 -1 1 1 -1 0 -1
-1 1 -1 1 -1 0 -1
-1 1 1 -1 -1 0 -1
1 -1 -1 1 -1 0 -1
1 -1 1 -1 -1 0 -1
1 1 -1 -1 -1 0 -1
1 1 1 1 -1 0 -1
-1 -1 -1 1 0 1 1
-1 -1 1 -1 0 1 1
-1 1 -1 -1 0 1 1
-1 1 1 1 0 1 1
1 -1 -1 -1 0 1 1
1 -1 1 1 0 1 1
1 1 -1 1 0 1 1
1 1 1 -1 0 1 1
-1 -1 -1 1 -1 -1 0
-1 -1 1 -1 -1 -1 0
-1 1 -1 -1 -1 -1 0
-1 1 1 1 -1 -1 0
1 -1 -1 -1 -1 -1 0
1 -1 1 1 -1 -1 0
1 1 -1 1 -1 -1 0
1 1 1 -1 -1 -1 0
-1 -1 -1 -1 1 0 1
-1 -1 1 1 1 0 1
-1 1 -1 1 1 0 1
-1 1 1 -1 1 0 1
1 -1 -1 1 1 0 1
1 -1 1 -1 1 0 1
1 1 -1 -1 1 0 1
1 1 1 1 1 0 1
0 0 0 0 2 0 0
0 0 0 0 0 2 0
0 0 0 0 0 0 2
0 0 0 0 -2 0 0
0 0 0 0 0 -2 0
0 0 0 0 0 0 -2


==> 7-126c.txt <==
126
7
1 1 1 1 2 2 2 
-6 -6 0 0 0 0 0
-6 0 -6 0 0 0 0
-6 0 0 -6 0 0 0
-6 0 0 6 0 0 0
-6 0 6 0 0 0 0
-6 6 0 0 0 0 0
0 -6 -6 0 0 0 0
0 -6 0 -6 0 0 0
0 -6 0 6 0 0 0
0 -6 6 0 0 0 0
0 0 -6 -6 0 0 0
0 0 -6 6 0 0 0
0 0 6 -6 0 0 0
0 0 6 6 0 0 0
0 6 -6 0 0 0 0
0 6 0 -6 0 0 0
0 6 0 6 0 0 0
0 6 6 0 0 0 0
6 -6 0 0 0 0 0
6 0 -6 0 0 0 0
6 0 0 -6 0 0 0
6 0 0 6 0 0 0
6 0 6 0 0 0 0
6 6 0 0 0 0 0
-6 0 0 0 3 -3 0
0 -6 0 0 3 -3 0
0 0 -6 0 3 -3 0
0 0 0 -6 3 -3 0
0 0 0 6 3 -3 0
0 0 6 0 3 -3 0
0 6 0 0 3 -3 0
6 0 0 0 3 -3 0
-3 -3 -3 -3 3 0 -3
-3 -3 3 3 3 0 -3
-3 3 -3 3 3 0 -3
-3 3 3 -3 3 0 -3
3 -3 -3 3 3 0 -3
3 -3 3 -3 3 0 -3
3 3 -3 -3 3 0 -3
3 3 3 3 3 0 -3
-3 -3 -3 3 0 3 -3
-3 -3 3 -3 0 3 -3
-3 3 -3 -3 0 3 -3
-3 3 3 3 0 3 -3
3 -3 -3 -3 0 3 -3
3 -3 3 3 0 3 -3
3 3 -3 3 0 3 -3
3 3 3 -3 0 3 -3
-6 0 0 0 -3 3 0
0 -6 0 0 -3 3 0
0 0 -6 0 -3 3 0
0 0 0 -6 -3 3 0
0 0 0 6 -3 3 0
0 0 6 0 -3 3 0
0 6 0 0 -3 3 0
6 0 0 0 -3 3 0
-3 -3 -3 -3 -3 0 3
-3 -3 3 3 -3 0 3
-3 3 -3 3 -3 0 3
-3 3 3 -3 -3 0 3
3 -3 -3 3 -3 0 3
3 -3 3 -3 -3 0 3
3 3 -3 -3 -3 0 3
3 3 3 3 -3 0 3
-3 -3 -3 3 0 -3 3
-3 -3 3 -3 0 -3 3
-3 3 -3 -3 0 -3 3
-3 3 3 3 0 -3 3
3 -3 -3 -3 0 -3 3
3 -3 3 3 0 -3 3
3 3 -3 3 0 -3 3
3 3 3 -3 0 -3 3
-6 0 0 0 -1 -1 -4
0 -6 0 0 -1 -1 -4
0 0 -6 0 -1 -1 -4
0 0 0 -6 -1 -1 -4
0 0 0 6 -1 -1 -4
0 0 6 0 -1 -1 -4
0 6 0 0 -1 -1 -4
6 0 0 0 -1 -1 -4
-6 0 0 0 3 3 0
0 -6 0 0 3 3 0
0 0 -6 0 3 3 0
0 0 0 -6 3 3 0
0 0 0 6 3 3 0
0 0 6 0 3 3 0
0 6 0 0 3 3 0
6 0 0 0 3 3 0
-3 -3 -3 3 -4 -1 -1
-3 -3 3 -3 -4 -1 -1
-3 3 -3 -3 -4 -1 -1
-3 3 3 3 -4 -1 -1
3 -3 -3 -3 -4 -1 -1
3 -3 3 3 -4 -1 -1
3 3 -3 3 -4 -1 -1
3 3 3 -3 -4 -1 -1
-3 -3 -3 3 0 3 3
-3 -3 3 -3 0 3 3
-3 3 -3 -3 0 3 3
-3 3 3 3 0 3 3
3 -3 -3 -3 0 3 3
3 -3 3 3 0 3 3
3 3 -3 3 0 3 3
3 3 3 -3 0 3 3
-3 -3 -3 -3 -1 -4 -1
-3 -3 3 3 -1 -4 -1
-3 3 -3 3 -1 -4 -1
-3 3 3 -3 -1 -4 -1
3 -3 -3 3 -1 -4 -1
3 -3 3 -3 -1 -4 -1
3 3 -3 -3 -1 -4 -1
3 3 3 3 -1 -4 -1
-3 -3 -3 -3 3 0 3
-3 -3 3 3 3 0 3
-3 3 -3 3 3 0 3
-3 3 3 -3 3 0 3
3 -3 -3 3 3 0 3
3 -3 3 -3 3 0 3
3 3 -3 -3 3 0 3
3 3 3 3 3 0 3
0 0 0 0 6 0 0
0 0 0 0 0 6 0
0 0 0 0 0 0 6
0 0 0 0 2 -4 -4
0 0 0 0 -4 2 -4
0 0 0 0 -4 -4 2


==> 7-126d.txt <==
126
7
1 1 1 1 2 2 2
-6 -6 0 0 0 0 0
-6 0 -6 0 0 0 0
-6 0 0 -6 0 0 0
-6 0 0 6 0 0 0
-6 0 6 0 0 0 0
-6 6 0 0 0 0 0
0 -6 -6 0 0 0 0
0 -6 0 -6 0 0 0
0 -6 0 6 0 0 0
0 -6 6 0 0 0 0
0 0 -6 -6 0 0 0
0 0 -6 6 0 0 0
0 0 6 -6 0 0 0
0 0 6 6 0 0 0
0 6 -6 0 0 0 0
0 6 0 -6 0 0 0
0 6 0 6 0 0 0
0 6 6 0 0 0 0
6 -6 0 0 0 0 0
6 0 -6 0 0 0 0
6 0 0 -6 0 0 0
6 0 0 6 0 0 0
6 0 6 0 0 0 0
6 6 0 0 0 0 0
-3 -3 -3 3 3 -3 0
-3 -3 3 -3 3 -3 0
-3 3 -3 -3 3 -3 0
-3 3 3 3 3 -3 0
3 -3 -3 -3 3 -3 0
3 -3 3 3 3 -3 0
3 3 -3 3 3 -3 0
3 3 3 -3 3 -3 0
-3 -3 -3 -3 3 0 -3
-3 -3 3 3 3 0 -3
-3 3 -3 3 3 0 -3
-3 3 3 -3 3 0 -3
3 -3 -3 3 3 0 -3
3 -3 3 -3 3 0 -3
3 3 -3 -3 3 0 -3
3 3 3 3 3 0 -3
-3 -3 -3 3 0 3 -3
-3 -3 3 -3 0 3 -3
-3 3 -3 -3 0 3 -3
-3 3 3 3 0 3 -3
3 -3 -3 -3 0 3 -3
3 -3 3 3 0 3 -3
3 3 -3 3 0 3 -3
3 3 3 -3 0 3 -3
-6 0 0 0 -3 3 0
0 -6 0 0 -3 3 0
0 0 -6 0 -3 3 0
0 0 0 -6 -3 3 0
0 0 0 6 -3 3 0
0 0 6 0 -3 3 0
0 6 0 0 -3 3 0
6 0 0 0 -3 3 0
-3 -3 -3 -3 -3 0 3
-3 -3 3 3 -3 0 3
-3 3 -3 3 -3 0 3
-3 3 3 -3 -3 0 3
3 -3 -3 3 -3 0 3
3 -3 3 -3 -3 0 3
3 3 -3 -3 -3 0 3
3 3 3 3 -3 0 3
-6 0 0 0 0 -3 3
0 -6 0 0 0 -3 3
0 0 -6 0 0 -3 3
0 0 0 -6 0 -3 3
0 0 0 6 0 -3 3
0 0 6 0 0 -3 3
0 6 0 0 0 -3 3
6 0 0 0 0 -3 3
-6 0 0 0 -1 -1 -4
0 -6 0 0 -1 -1 -4
0 0 -6 0 -1 -1 -4
0 0 0 -6 -1 -1 -4
0 0 0 6 -1 -1 -4
0 0 6 0 -1 -1 -4
0 6 0 0 -1 -1 -4
6 0 0 0 -1 -1 -4
-6 0 0 0 3 3 0
0 -6 0 0 3 3 0
0 0 -6 0 3 3 0
0 0 0 -6 3 3 0
0 0 0 6 3 3 0
0 0 6 0 3 3 0
0 6 0 0 3 3 0
6 0 0 0 3 3 0
-3 -3 -3 3 -4 -1 -1
-3 -3 3 -3 -4 -1 -1
-3 3 -3 -3 -4 -1 -1
-3 3 3 3 -4 -1 -1
3 -3 -3 -3 -4 -1 -1
3 -3 3 3 -4 -1 -1
3 3 -3 3 -4 -1 -1
3 3 3 -3 -4 -1 -1
-3 -3 -3 3 0 3 3
-3 -3 3 -3 0 3 3
-3 3 -3 -3 0 3 3
-3 3 3 3 0 3 3
3 -3 -3 -3 0 3 3
3 -3 3 3 0 3 3
3 3 -3 3 0 3 3
3 3 3 -3 0 3 3
-3 -3 -3 -3 -1 -4 -1
-3 -3 3 3 -1 -4 -1
-3 3 -3 3 -1 -4 -1
-3 3 3 -3 -1 -4 -1
3 -3 -3 3 -1 -4 -1
3 -3 3 -3 -1 -4 -1
3 3 -3 -3 -1 -4 -1
3 3 3 3 -1 -4 -1
-3 -3 -3 -3 3 0 3
-3 -3 3 3 3 0 3
-3 3 -3 3 3 0 3
-3 3 3 -3 3 0 3
3 -3 -3 3 3 0 3
3 -3 3 -3 3 0 3
3 3 -3 -3 3 0 3
3 3 3 3 3 0 3
0 0 0 0 6 0 0
0 0 0 0 0 6 0
0 0 0 0 0 0 6
0 0 0 0 2 -4 -4
0 0 0 0 -4 2 -4
0 0 0 0 -4 -4 2


==> R.txt <==
1 -5 -1 -1 -1 -1 -1 1 -1 -1 -1 1 -1 1 1 1 -1 -1 1 -1 -1 1 -1 -1
-1 5 1 1 1 1 1 -1 1 1 1 -1 1 -1 -1 -1 1 1 -1 1 1 -1 1 1
2 -2 0 0 2 2 -2 -2 0 0 0 0 -2 -2 0 0 0 -2 -2 0 -2 0 2 0
-2 2 0 0 -2 -2 2 2 0 0 0 0 2 2 0 0 0 2 2 0 2 0 -2 0
3 3 1 -1 -1 1 -3 1 -1 -1 1 -1 -1 1 1 1 -1 -1 -1 1 1 -1 1 1
-3 -3 -1 1 1 -1 3 -1 1 1 -1 1 1 -1 -1 -1 1 1 1 -1 -1 1 -1 -1
1 1 -3 1 1 1 -3 1 1 1 -1 -1 1 1 -1 -1 1 1 -1 -1 1 1 3 -1
-1 -1 3 -1 -1 -1 3 -1 -1 -1 1 1 -1 -1 1 1 -1 -1 1 1 -1 -1 -3 1
0 0 0 2 0 0 2 0 0 -2 2 -2 0 2 0 0 -2 0 2 2 0 -2 2 2
0 0 0 -2 0 0 -2 0 0 2 -2 2 0 -2 0 0 2 0 -2 -2 0 2 -2 -2
0 0 2 2 0 0 0 0 0 0 2 2 -2 2 2 -2 2 0 -2 0 0 -2 2 0
0 0 -2 -2 0 0 0 0 0 0 -2 -2 2 -2 -2 2 -2 0 2 0 0 2 -2 0
3 -1 -1 -1 -1 1 1 -1 1 1 3 -1 -1 1 -1 1 -1 -1 -1 -1 1 3 -1 1
-3 1 1 1 1 -1 -1 1 -1 -1 -3 1 1 -1 1 -1 1 1 1 1 -1 -3 1 -1
2 0 0 -2 0 0 0 0 -2 0 2 0 2 -2 0 0 2 2 2 2 0 -2 2 0
-2 0 0 2 0 0 0 0 2 0 -2 0 -2 2 0 0 -2 -2 -2 -2 0 2 -2 0
3 -1 -1 -1 -1 3 1 1 1 3 -1 1 1 -1 1 -1 -1 -1 1 1 -1 -1 -1 -1
-3 1 1 1 1 -3 -1 -1 -1 -3 1 -1 -1 1 -1 1 1 1 -1 -1 1 1 1 1
1 -1 1 1 1 -1 1 1 1 -1 -1 -1 -3 -1 -1 -1 -1 1 3 -1 1 3 1 1
-1 1 -1 -1 -1 1 -1 -1 -1 1 1 1 3 1 1 1 1 -1 -3 1 -1 -3 -1 -1
1 1 1 -1 1 -1 1 1 1 1 -3 -1 1 3 1 1 -1 -1 -1 1 1 -1 1 -3
-1 -1 -1 1 -1 1 -1 -1 -1 -1 3 1 -1 -3 -1 -1 1 1 1 -1 -1 1 -1 3
0 0 2 2 0 0 0 0 -2 4 0 -2 0 2 0 2 0 0 0 0 -2 2 0 0
0 0 -2 -2 0 0 0 0 2 -4 0 2 0 -2 0 -2 0 0 0 0 2 -2 0 0
1 1 1 1 3 -1 -1 -1 -1 -1 -1 -1 1 1 1 -3 1 -3 1 1 1 1 1 1
-1 -1 -1 -1 -3 1 1 1 1 1 1 1 -1 -1 -1 3 -1 3 -1 -1 -1 -1 -1 -1
0 0 2 2 0 2 2 0 0 0 0 0 0 -2 -4 2 0 -2 0 -2 0 0 0 0
0 0 -2 -2 0 -2 -2 0 0 0 0 0 0 2 4 -2 0 2 0 2 0 0 0 0
1 -1 -1 -1 1 -1 1 1 3 1 1 -3 1 -1 1 1 1 1 -1 1 -3 1 1 -1
-1 1 1 1 -1 1 -1 -1 -3 -1 -1 3 -1 1 -1 -1 -1 -1 1 -1 3 -1 -1 1
1 -1 1 1 1 -1 -1 -1 1 1 3 1 1 1 1 -1 -3 -1 1 1 -1 1 1 -3
-1 1 -1 -1 -1 1 1 1 -1 -1 -3 -1 -1 -1 -1 1 3 1 -1 -1 1 -1 -1 3
0 0 0 0 0 0 0 0 2 0 0 2 2 0 0 2 0 2 -2 0 0 2 2 4
0 0 0 0 0 0 0 0 -2 0 0 -2 -2 0 0 -2 0 -2 2 0 0 -2 -2 -4
0 2 0 0 -2 0 2 2 0 0 0 2 0 0 0 -2 -4 0 -2 0 0 0 2 0
0 -2 0 0 2 0 -2 -2 0 0 0 -2 0 0 0 2 4 0 2 0 0 0 -2 0
0 2 -2 -2 0 0 2 0 -2 0 2 2 -2 2 -2 0 0 0 2 0 -2 0 0 0
0 -2 2 2 0 0 -2 0 2 0 -2 -2 2 -2 2 0 0 0 -2 0 2 0 0 0
0 2 0 2 -2 2 0 0 0 0 0 0 -2 0 0 2 2 0 0 2 2 2 -2 -2
0 -2 0 -2 2 -2 0 0 0 0 0 0 2 0 0 -2 -2 0 0 -2 -2 -2 2 2
1 1 -1 -1 1 -3 1 -3 1 1 1 1 -1 -1 1 1 -1 1 -3 -1 1 -1 1 -1
-1 -1 1 1 -1 3 -1 3 -1 -1 -1 -1 1 1 -1 -1 1 -1 3 1 -1 1 -1 1
2 2 -2 2 2 -2 0 0 -2 0 2 0 2 0 0 2 0 0 0 0 0 0 -2 2
-2 -2 2 -2 -2 2 0 0 2 0 -2 0 -2 0 0 -2 0 0 0 0 0 0 2 -2
2 -2 0 2 0 0 0 2 0 0 2 0 0 0 0 -2 -2 2 0 -2 2 -2 -2 0
-2 2 0 -2 0 0 0 -2 0 0 -2 0 0 0 0 2 2 -2 0 2 -2 2 2 0
2 2 2 -2 -2 -2 0 0 2 0 -2 0 0 -2 -2 0 0 0 0 0 -2 -2 0 0
-2 -2 -2 2 2 2 0 0 -2 0 2 0 0 2 2 0 0 0 0 0 2 2 0 0
2 0 2 -2 4 0 2 0 0 2 0 0 0 0 -2 0 0 2 0 0 0 0 -2 0
-2 0 -2 2 -4 0 -2 0 0 -2 0 0 0 0 2 0 0 -2 0 0 0 0 2 0
0 2 2 0 0 2 0 -2 0 0 0 0 0 0 2 -2 0 0 2 -2 -4 0 0 0
0 -2 -2 0 0 -2 0 2 0 0 0 0 0 0 -2 2 0 0 -2 2 4 0 0 0
1 -1 -1 1 -1 1 3 -3 -1 -1 -3 1 1 1 1 1 -1 -1 -1 -1 -1 -1 1 1
-1 1 1 -1 1 -1 -3 3 1 1 3 -1 -1 -1 -1 -1 1 1 1 1 1 1 -1 -1
1 1 1 -1 -1 -1 -1 1 1 -1 1 1 1 -1 1 1 1 -3 3 -3 1 1 -1 1
-1 -1 -1 1 1 1 1 -1 -1 1 -1 -1 -1 1 -1 -1 -1 3 -3 3 -1 -1 1 -1
2 0 0 2 -2 0 2 0 0 -2 0 -2 2 0 0 -2 2 0 0 -2 0 2 0 -2
-2 0 0 -2 2 0 -2 0 0 2 0 2 -2 0 0 2 -2 0 0 2 0 -2 0 2
2 0 0 2 0 0 -2 -2 0 0 0 0 0 2 -4 -2 0 0 0 0 -2 0 -2 0
-2 0 0 -2 0 0 2 2 0 0 0 0 0 -2 4 2 0 0 0 0 2 0 2 0
0 0 2 0 0 2 0 -4 2 0 0 0 0 0 0 2 -2 2 2 0 2 0 0 0
0 0 -2 0 0 -2 0 4 -2 0 0 0 0 0 0 -2 2 -2 -2 0 -2 0 0 0
2 0 0 4 0 0 0 2 2 -2 0 2 0 -2 0 0 0 0 0 2 -2 0 0 0
-2 0 0 -4 0 0 0 -2 -2 2 0 -2 0 2 0 0 0 0 0 -2 2 0 0 0
2 0 2 0 0 -2 0 -2 -2 -2 -2 2 0 0 0 0 0 2 0 2 0 2 0 -2
-2 0 -2 0 0 2 0 2 2 2 2 -2 0 0 0 0 0 -2 0 -2 0 -2 0 2
2 0 -2 2 0 -2 0 0 0 2 -2 2 -2 0 0 0 2 0 2 -2 0 -2 0 0
-2 0 2 -2 0 2 0 0 0 -2 2 -2 2 0 0 0 -2 0 -2 2 0 2 0 0
1 1 -1 1 -1 -1 1 -1 -1 1 -1 -1 -1 -3 3 -1 -1 -1 -1 1 -1 3 -1 1
-1 -1 1 -1 1 1 -1 1 1 -1 1 1 1 3 -3 1 1 1 1 -1 1 -3 1 -1


==> S.txt <==
0 2 0 -2 0 -2 0 2 2 0 -2 0 2 0 -2 0 0 0 0 0 0 0 0 0
0 -2 0 2 0 2 0 -2 -2 0 2 0 -2 0 2 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 -2 0 0 -2 -2 0 0 0 0 2 2 0 0 -2 -2
0 0 0 0 0 0 0 0 2 2 0 0 2 2 0 0 0 0 -2 -2 0 0 2 2
0 0 0 0 0 0 0 0 2 2 2 -2 0 0 0 0 0 0 0 0 2 2 2 -2
0 0 0 0 0 0 0 0 -2 -2 -2 2 0 0 0 0 0 0 0 0 -2 -2 -2 2
2 0 0 -2 0 -2 -2 0 0 0 0 0 0 0 0 0 2 0 0 2 0 -2 2 0
-2 0 0 2 0 2 2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 0 2 -2 0
2 0 2 0 2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 2 0
-2 0 -2 0 -2 0 2 0 0 0 0 0 0 0 0 0 2 0 2 0 2 0 -2 0
0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 2 0 0 2 0 -2 0 -2 0 -2
0 0 0 0 0 0 0 0 2 0 2 0 2 0 -2 0 0 -2 0 2 0 2 0 2
0 -2 0 2 2 0 -2 0 0 0 0 0 0 0 0 0 0 2 0 2 2 0 2 0
0 2 0 -2 -2 0 2 0 0 0 0 0 0 0 0 0 0 -2 0 -2 -2 0 -2 0
0 0 -2 2 -2 2 0 0 0 0 -2 -2 -2 -2 0 0 0 0 0 0 0 0 0 0
0 0 2 -2 2 -2 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 2 2 2 -2 0 0 0 0 0 0 0 0 -2 -2 -2 2
0 0 0 0 0 0 0 0 -2 -2 -2 2 0 0 0 0 0 0 0 0 2 2 2 -2
0 0 0 0 0 0 0 0 2 -2 0 0 -2 2 0 0 0 0 -2 2 0 0 -2 2
0 0 0 0 0 0 0 0 -2 2 0 0 2 -2 0 0 0 0 2 -2 0 0 2 -2
0 2 0 -2 0 -2 0 2 -2 0 2 0 -2 0 2 0 0 0 0 0 0 0 0 0
0 -2 0 2 0 2 0 -2 2 0 -2 0 2 0 -2 0 0 0 0 0 0 0 0 0
0 0 0 0 2 -2 2 2 0 0 0 0 -2 2 -2 -2 0 0 0 0 0 0 0 0
0 0 0 0 -2 2 -2 -2 0 0 0 0 2 -2 2 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 2 2 0 0 2 2 2 2 0 0 -2 -2 0 0
0 0 0 0 0 0 0 0 0 0 -2 -2 0 0 -2 -2 -2 -2 0 0 2 2 0 0
0 0 0 0 0 0 0 0 0 -2 2 0 -2 0 0 2 0 2 -2 0 2 0 0 -2
0 0 0 0 0 0 0 0 0 2 -2 0 2 0 0 -2 0 -2 2 0 -2 0 0 2
0 0 0 0 0 0 0 0 0 0 2 -2 0 0 -2 -2 0 0 2 -2 0 0 2 2
0 0 0 0 0 0 0 0 0 0 -2 2 0 0 2 2 0 0 -2 2 0 0 -2 -2
0 0 0 0 0 0 0 0 -2 2 0 0 -2 2 0 0 0 0 2 -2 0 0 -2 2
0 0 0 0 0 0 0 0 2 -2 0 0 2 -2 0 0 0 0 -2 2 0 0 2 -2
-2 0 0 2 0 -2 -2 0 0 0 0 0 0 0 0 0 2 0 0 2 0 2 -2 0
2 0 0 -2 0 2 2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 0 -2 2 0
0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 2 -2 2 -2
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 -2 -2 0 0 0 0 -2 2 -2 2
2 -2 0 0 0 0 2 -2 -2 -2 0 0 0 0 -2 -2 0 0 0 0 0 0 0 0
-2 2 0 0 0 0 -2 2 2 2 0 0 0 0 2 2 0 0 0 0 0 0 0 0
2 0 0 2 0 -2 2 0 0 0 0 0 0 0 0 0 2 0 0 -2 0 -2 -2 0
-2 0 0 -2 0 2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 2 0 2 2 0
0 2 0 2 -2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 0 0 -2 0 -2
0 -2 0 -2 2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 0 0 2 0 2
0 0 0 0 0 0 0 0 -2 2 2 -2 0 0 0 0 2 2 -2 -2 0 0 0 0
0 0 0 0 0 0 0 0 2 -2 -2 2 0 0 0 0 -2 -2 2 2 0 0 0 0
2 -2 0 0 2 -2 0 0 0 0 2 -2 0 0 2 -2 0 0 0 0 0 0 0 0
-2 2 0 0 -2 2 0 0 0 0 -2 2 0 0 -2 2 0 0 0 0 0 0 0 0
0 2 0 -2 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 -2 0 0 -2 0 2
0 -2 0 2 2 0 2 0 0 0 0 0 0 0 0 0 2 0 2 0 0 2 0 -2
0 0 0 0 0 0 0 0 2 2 -2 -2 0 0 0 0 2 -2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 -2 -2 2 2 0 0 0 0 -2 2 2 -2 0 0 0 0
-2 0 2 0 0 -2 0 2 0 0 0 0 0 0 0 0 2 0 2 0 0 -2 0 -2
2 0 -2 0 0 2 0 -2 0 0 0 0 0 0 0 0 -2 0 -2 0 0 2 0 2
0 0 0 0 0 0 0 0 -2 2 -2 2 0 0 0 0 2 2 2 2 0 0 0 0
0 0 0 0 0 0 0 0 2 -2 2 -2 0 0 0 0 -2 -2 -2 -2 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 0 2 0 -2 2 0 -2 0 0 2 0 -2 2 0
0 0 0 0 0 0 0 0 2 0 0 -2 0 2 -2 0 2 0 0 -2 0 2 -2 0
0 0 0 0 4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 -4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 -2 0 -2 2 0 2 0 0 -2 0 2 -2 0 2 0 0 0 0 0 0 0 0 0
0 2 0 2 -2 0 -2 0 0 2 0 -2 2 0 -2 0 0 0 0 0 0 0 0 0
0 -2 0 -2 -2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 0 0 2 0 2
0 2 0 2 2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 0 0 -2 0 -2
2 -2 0 0 0 0 -2 2 -2 -2 0 0 0 0 2 2 0 0 0 0 0 0 0 0
-2 2 0 0 0 0 2 -2 2 2 0 0 0 0 -2 -2 0 0 0 0 0 0 0 0
0 2 -2 0 0 2 2 0 0 0 0 0 0 0 0 0 0 2 -2 0 0 -2 -2 0
0 -2 2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 0 -2 2 0 0 2 2 0
0 0 0 0 0 0 0 0 2 -2 -2 -2 0 0 0 0 0 0 0 0 2 -2 -2 -2
0 0 0 0 0 0 0 0 -2 2 2 2 0 0 0 0 0 0 0 0 -2 2 2 2
-2 0 -2 0 2 0 2 0 0 2 0 2 0 2 0 2 0 0 0 0 0 0 0 0
2 0 2 0 -2 0 -2 0 0 -2 0 -2 0 -2 0 -2 0 0 0 0 0 0 0 0
-2 0 0 -2 2 0 0 -2 0 2 2 0 0 -2 2 0 0 0 0 0 0 0 0 0
2 0 0 2 -2 0 0 2 0 -2 -2 0 0 2 -2 0 0 0 0 0 0 0 0 0
0 -2 0 2 0 -2 0 2 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2 0
0 2 0 -2 0 2 0 -2 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2 0
-2 -2 0 0 0 0 2 2 -2 2 0 0 0 0 2 -2 0 0 0 0 0 0 0 0
2 2 0 0 0 0 -2 -2 2 -2 0 0 0 0 -2 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 2 0 2 0 2 0 0 -2 0 -2 0 -2 0 2
0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 -2 0 0 2 0 2 0 2 0 -2
0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 -2 2 -2 2
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 -2 -2 0 0 0 0 2 -2 2 -2
0 -2 2 0 0 -2 2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 -2 0 0 -2
0 2 -2 0 0 2 -2 0 0 0 0 0 0 0 0 0 2 0 0 2 2 0 0 2
0 0 0 0 0 0 0 0 2 2 0 0 -2 -2 0 0 0 0 2 2 0 0 2 2
0 0 0 0 0 0 0 0 -2 -2 0 0 2 2 0 0 0 0 -2 -2 0 0 -2 -2
0 0 0 0 0 0 0 0 0 0 -2 2 0 0 -2 -2 0 0 -2 2 0 0 2 2
0 0 0 0 0 0 0 0 0 0 2 -2 0 0 2 2 0 0 2 -2 0 0 -2 -2
0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2 0 2 0 2 0 -2 0 -2 0
0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2 0 -2 0 -2 0 2 0 2 0
0 2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 -2 0
0 -2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 2 0 2 0 2 0 2 0
0 0 0 0 0 0 0 0 2 0 0 -2 0 -2 2 0 -2 0 0 2 0 2 -2 0
0 0 0 0 0 0 0 0 -2 0 0 2 0 2 -2 0 2 0 0 -2 0 -2 2 0
0 -2 0 2 -2 0 2 0 0 -2 0 -2 2 0 2 0 0 0 0 0 0 0 0 0
0 2 0 -2 2 0 -2 0 0 2 0 2 -2 0 -2 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 -2 0 2 0 -2 0 2 0 -2 0
0 0 0 0 0 0 0 0 2 0 2 0 2 0 2 0 -2 0 2 0 -2 0 2 0
0 0 0 0 0 0 0 0 -2 2 0 0 2 2 0 0 -2 2 0 0 -2 -2 0 0
0 0 0 0 0 0 0 0 2 -2 0 0 -2 -2 0 0 2 -2 0 0 2 2 0 0
0 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2 0 -2 0 -2 0 2 0 2
0 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2 0 2 0 2 0 -2 0 -2
2 2 0 0 0 0 2 2 2 -2 0 0 0 0 2 -2 0 0 0 0 0 0 0 0
-2 -2 0 0 0 0 -2 -2 -2 2 0 0 0 0 -2 2 0 0 0 0 0 0 0 0
-2 0 2 0 -2 0 2 0 0 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2
2 0 -2 0 2 0 -2 0 0 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2
0 2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2
0 -2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2
0 0 0 0 0 0 0 0 -2 0 0 -2 0 -2 2 0 0 -2 -2 0 2 0 0 -2
0 0 0 0 0 0 0 0 2 0 0 2 0 2 -2 0 0 2 2 0 -2 0 0 2
0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2 -2 0 -2 0 2 0 -2 0
0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2 2 0 2 0 -2 0 2 0
2 0 -2 0 0 -2 0 2 -2 0 -2 0 0 -2 0 -2 0 0 0 0 0 0 0 0
-2 0 2 0 0 2 0 -2 2 0 2 0 0 2 0 2 0 0 0 0 0 0 0 0
2 0 -2 0 0 -2 0 2 2 0 2 0 0 2 0 2 0 0 0 0 0 0 0 0
-2 0 2 0 0 2 0 -2 -2 0 -2 0 0 -2 0 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 2 0 0 -2 -2 0 0 2 -2 0 0 -2 -2 0 0
0 0 0 0 0 0 0 0 2 -2 0 0 2 2 0 0 -2 2 0 0 2 2 0 0
0 2 0 -2 0 2 0 -2 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2 0
0 -2 0 2 0 -2 0 2 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2 0
0 0 0 0 0 0 0 0 0 -2 2 0 2 0 0 2 2 0 0 -2 0 2 2 0
0 0 0 0 0 0 0 0 0 2 -2 0 -2 0 0 -2 -2 0 0 2 0 -2 -2 0
0 2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2
0 -2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2
0 0 0 0 0 0 0 0 0 0 -2 -2 0 0 2 -2 0 0 2 2 0 0 2 -2
0 0 0 0 0 0 0 0 0 0 2 2 0 0 -2 2 0 0 -2 -2 0 0 -2 2
2 0 2 0 0 -2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 2 0 2 0
-2 0 -2 0 0 2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 -2 0 -2 0
-2 -2 0 0 0 0 2 2 2 -2 0 0 0 0 -2 2 0 0 0 0 0 0 0 0
2 2 0 0 0 0 -2 -2 -2 2 0 0 0 0 2 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 -2 0 0 -2 0 -2 0 -2 0 2
0 0 0 0 0 0 0 0 -2 0 2 0 2 0 2 0 0 2 0 2 0 2 0 -2
0 -2 0 -2 -2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 0 0 -2 0 -2
0 2 0 2 2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 0 0 2 0 2
-2 0 -2 0 0 2 0 2 -2 0 2 0 0 -2 0 2 0 0 0 0 0 0 0 0
2 0 2 0 0 -2 0 -2 2 0 -2 0 0 2 0 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2 0 -2 0 -2 0 2 0 2 0
0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2 0 2 0 2 0 -2 0 -2 0
0 -2 -2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 2 0 0 -2 2 0 0 -2
0 2 2 0 0 2 2 0 0 0 0 0 0 0 0 0 -2 0 0 2 -2 0 0 2
2 0 0 2 -2 0 0 -2 0 0 0 0 0 0 0 0 0 2 -2 0 0 -2 2 0
-2 0 0 -2 2 0 0 2 0 0 0 0 0 0 0 0 0 -2 2 0 0 2 -2 0
0 0 0 0 0 0 0 0 2 0 0 2 0 2 -2 0 0 -2 -2 0 2 0 0 -2
0 0 0 0 0 0 0 0 -2 0 0 -2 0 -2 2 0 0 2 2 0 -2 0 0 2
-2 0 -2 0 2 0 2 0 0 -2 0 -2 0 -2 0 -2 0 0 0 0 0 0 0 0
2 0 2 0 -2 0 -2 0 0 2 0 2 0 2 0 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 2 0 0 -2 -2 0 0 -2 2 0 0 2 2 0 0
0 0 0 0 0 0 0 0 2 -2 0 0 2 2 0 0 2 -2 0 0 -2 -2 0 0
0 -2 -2 0 2 0 0 -2 0 0 0 0 0 0 0 0 0 2 -2 0 -2 0 0 -2
0 2 2 0 -2 0 0 2 0 0 0 0 0 0 0 0 0 -2 2 0 2 0 0 2
0 -2 -2 0 0 2 2 0 0 0 0 0 0 0 0 0 -2 0 0 2 2 0 0 -2
0 2 2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 2 0 0 -2 -2 0 0 2
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 -2 2 -2 -2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 -2 2 2 2 -2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 -2 -2 0 0 -2 -2 2 2 0 0 -2 -2 0 0
0 0 0 0 0 0 0 0 0 0 2 2 0 0 2 2 -2 -2 0 0 2 2 0 0
-2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2 0
2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2 0
0 2 2 0 0 2 -2 0 2 0 0 2 2 0 0 -2 0 0 0 0 0 0 0 0
0 -2 -2 0 0 -2 2 0 -2 0 0 -2 -2 0 0 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 2 0 0 -2 0 2 -2 0 -2 0 0 2 0 -2 2 0
0 0 0 0 0 0 0 0 -2 0 0 2 0 -2 2 0 2 0 0 -2 0 2 -2 0
0 0 0 0 2 -2 -2 -2 0 0 0 0 2 -2 -2 -2 0 0 0 0 0 0 0 0
0 0 0 0 -2 2 2 2 0 0 0 0 -2 2 2 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 2 -2 2 0 0 0 0 -2 -2 -2 -2 0 0 0 0
0 0 0 0 0 0 0 0 2 -2 2 -2 0 0 0 0 2 2 2 2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 2 2 2 -2 -2 -2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 -2 2 2 2 2 -2 0 0 0 0
0 0 0 0 0 0 0 4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 -4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0
-2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2 0
2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2 0
2 0 2 0 2 0 2 0 0 2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0
-2 0 -2 0 -2 0 -2 0 0 -2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 0 -2 0 2 -2 0 0 2 2 0 2 0 0 -2
0 0 0 0 0 0 0 0 2 0 0 2 0 -2 2 0 0 -2 -2 0 -2 0 0 2
0 0 2 -2 -2 2 0 0 0 0 -2 -2 2 2 0 0 0 0 0 0 0 0 0 0
0 0 -2 2 2 -2 0 0 0 0 2 2 -2 -2 0 0 0 0 0 0 0 0 0 0
2 0 -2 0 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 2 0
-2 0 2 0 2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 -2 0
2 2 0 0 -2 -2 0 0 0 0 2 2 0 0 -2 -2 0 0 0 0 0 0 0 0
-2 -2 0 0 2 2 0 0 0 0 -2 -2 0 0 2 2 0 0 0 0 0 0 0 0
-2 0 0 2 -2 0 0 -2 0 0 0 0 0 0 0 0 -2 0 0 2 2 0 0 2
2 0 0 -2 2 0 0 2 0 0 0 0 0 0 0 0 2 0 0 -2 -2 0 0 -2
0 0 0 0 2 -2 2 2 0 0 0 0 2 -2 2 2 0 0 0 0 0 0 0 0
0 0 0 0 -2 2 -2 -2 0 0 0 0 -2 2 -2 -2 0 0 0 0 0 0 0 0
0 -2 2 0 0 -2 2 0 0 0 0 0 0 0 0 0 2 0 0 2 2 0 0 2
0 2 -2 0 0 2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 -2 0 0 -2
0 0 0 0 0 0 0 0 0 0 0 0 2 -2 -2 2 0 0 0 0 -2 -2 2 2
0 0 0 0 0 0 0 0 0 0 0 0 -2 2 2 -2 0 0 0 0 2 2 -2 -2
0 0 0 0 -4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 2 0 2 2 0 2 0 0 0 0 0 0 0 0 0 0 2 0 -2 -2 0 2 0
0 -2 0 -2 -2 0 -2 0 0 0 0 0 0 0 0 0 0 -2 0 2 2 0 -2 0
-2 0 0 2 2 0 0 -2 0 0 0 0 0 0 0 0 0 2 2 0 0 -2 -2 0
2 0 0 -2 -2 0 0 2 0 0 0 0 0 0 0 0 0 -2 -2 0 0 2 2 0
0 2 0 2 0 2 0 2 2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 0
0 -2 0 -2 0 -2 0 -2 -2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 0 -2 0 2 2 0 -2 0 0 -2 0 2 2 0
0 0 0 0 0 0 0 0 2 0 0 2 0 -2 -2 0 2 0 0 2 0 -2 -2 0
-2 0 -2 0 -2 0 2 0 0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 2 0
2 0 2 0 2 0 -2 0 0 0 0 0 0 0 0 0 2 0 2 0 2 0 -2 0
2 0 0 2 2 0 0 -2 0 0 0 0 0 0 0 0 2 0 0 2 -2 0 0 2
-2 0 0 -2 -2 0 0 2 0 0 0 0 0 0 0 0 -2 0 0 -2 2 0 0 -2
2 0 0 -2 -2 0 0 2 0 0 0 0 0 0 0 0 0 2 2 0 0 -2 -2 0
-2 0 0 2 2 0 0 -2 0 0 0 0 0 0 0 0 0 -2 -2 0 0 2 2 0
0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2 0 0 2 0 2 0 -2 0 2
0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2 0 0 -2 0 -2 0 2 0 -2
0 0 0 0 0 0 0 0 -2 2 0 0 2 2 0 0 2 -2 0 0 2 2 0 0
0 0 0 0 0 0 0 0 2 -2 0 0 -2 -2 0 0 -2 2 0 0 -2 -2 0 0
0 0 0 0 0 0 0 0 0 -2 2 0 -2 0 0 2 0 -2 2 0 -2 0 0 2
0 0 0 0 0 0 0 0 0 2 -2 0 2 0 0 -2 0 2 -2 0 2 0 0 -2
-2 0 -2 0 0 -2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 -2 0 -2 0
2 0 2 0 0 2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 2 0 2 0
-2 0 -2 0 -2 0 -2 0 0 2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0
2 0 2 0 2 0 2 0 0 -2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0
0 0 0 0 2 -2 -2 -2 0 0 0 0 -2 2 2 2 0 0 0 0 0 0 0 0
0 0 0 0 -2 2 2 2 0 0 0 0 2 -2 -2 -2 0 0 0 0 0 0 0 0
-2 0 0 -2 -2 0 0 -2 0 0 0 0 0 0 0 0 0 -2 2 0 0 -2 2 0
2 0 0 2 2 0 0 2 0 0 0 0 0 0 0 0 0 2 -2 0 0 2 -2 0
-2 0 0 -2 2 0 0 -2 0 -2 -2 0 0 2 -2 0 0 0 0 0 0 0 0 0
2 0 0 2 -2 0 0 2 0 2 2 0 0 -2 2 0 0 0 0 0 0 0 0 0
0 -2 -2 0 0 2 -2 0 2 0 0 2 -2 0 0 2 0 0 0 0 0 0 0 0
0 2 2 0 0 -2 2 0 -2 0 0 -2 2 0 0 -2 0 0 0 0 0 0 0 0
2 0 -2 0 -2 0 2 0 0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 -2
-2 0 2 0 2 0 -2 0 0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 2
0 0 0 0 0 0 0 0 2 2 -2 2 0 0 0 0 0 0 0 0 2 2 -2 2
0 0 0 0 0 0 0 0 -2 -2 2 -2 0 0 0 0 0 0 0 0 -2 -2 2 -2
0 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2 0 2 0 2 0 -2 0 -2
0 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2 0 -2 0 -2 0 2 0 2
0 0 0 0 0 0 0 0 -2 -2 -2 -2 0 0 0 0 -2 2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 2 -2 2 -2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 -2 -2 0 0 -2 2 0 0 -2 -2 0 0 2 -2
0 0 0 0 0 0 0 0 0 0 2 2 0 0 2 -2 0 0 2 2 0 0 -2 2
2 0 -2 0 0 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 2 2 0 -2 0
-2 0 2 0 0 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 -2 -2 0 2 0
-2 0 -2 0 0 -2 0 -2 -2 0 2 0 0 2 0 -2 0 0 0 0 0 0 0 0
2 0 2 0 0 2 0 2 2 0 -2 0 0 -2 0 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 2 0 -2 0 -2 0 -2 0 -2
0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 -2 0 2 0 2 0 2 0 2
2 0 -2 0 0 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 -2 -2 0 2 0
-2 0 2 0 0 2 0 2 0 0 0 0 0 0 0 0 0 2 0 2 2 0 -2 0
0 0 0 0 0 0 0 0 -2 -2 -2 -2 0 0 0 0 2 -2 2 -2 0 0 0 0
0 0 0 0 0 0 0 0 2 2 2 2 0 0 0 0 -2 2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 -2 -2 0 0 2 -2 0 0 -2 -2 0 0 -2 2 0 0
0 0 0 0 0 0 0 0 2 2 0 0 -2 2 0 0 2 2 0 0 2 -2 0 0
0 0 0 0 0 0 0 0 0 0 0 0 -2 2 -2 2 0 0 0 0 -2 -2 -2 -2
0 0 0 0 0 0 0 0 0 0 0 0 2 -2 2 -2 0 0 0 0 2 2 2 2
2 0 0 -2 0 2 2 0 0 0 0 0 0 0 0 0 2 0 0 2 0 2 -2 0
-2 0 0 2 0 -2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 0 -2 2 0
2 0 -2 0 0 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 -2 2 0 -2 0
-2 0 2 0 0 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 2 -2 0 2 0
0 -2 2 0 -2 0 0 -2 0 2 2 0 2 0 0 -2 0 0 0 0 0 0 0 0
0 2 -2 0 2 0 0 2 0 -2 -2 0 -2 0 0 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 -2 2 -2 2 0 0 0 0 2 2 2 2
0 0 0 0 0 0 0 0 0 0 0 0 2 -2 2 -2 0 0 0 0 -2 -2 -2 -2
-2 0 2 0 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 2 0
2 0 -2 0 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 -2 0
2 0 0 2 2 0 0 2 0 0 0 0 0 0 0 0 0 -2 2 0 0 -2 2 0
-2 0 0 -2 -2 0 0 -2 0 0 0 0 0 0 0 0 0 2 -2 0 0 2 -2 0
0 0 0 0 0 0 0 0 0 2 -2 0 -2 0 0 -2 2 0 0 -2 0 2 2 0
0 0 0 0 0 0 0 0 0 -2 2 0 2 0 0 2 -2 0 0 2 0 -2 -2 0
0 0 -2 -2 2 2 0 0 0 0 -2 2 2 -2 0 0 0 0 0 0 0 0 0 0
0 0 2 2 -2 -2 0 0 0 0 2 -2 -2 2 0 0 0 0 0 0 0 0 0 0
0 -2 0 -2 2 0 2 0 0 2 0 -2 2 0 -2 0 0 0 0 0 0 0 0 0
0 2 0 2 -2 0 -2 0 0 -2 0 2 -2 0 2 0 0 0 0 0 0 0 0 0
0 2 2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 2 2 0 0 -2
0 -2 -2 0 0 2 2 0 0 0 0 0 0 0 0 0 2 0 0 -2 -2 0 0 2
0 2 0 -2 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 2 0 0 2 0 -2
0 -2 0 2 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 -2 0 0 -2 0 2
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 2 -2 2 2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 2 2 -2 2 -2 -2 2 -2 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2 0 0 -2 0 -2 0 2 0 -2
0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2 0 0 2 0 2 0 -2 0 2
0 0 0 0 0 0 0 0 0 0 2 -2 0 0 2 2 0 0 -2 2 0 0 2 2
0 0 0 0 0 0 0 0 0 0 -2 2 0 0 -2 -2 0 0 2 -2 0 0 -2 -2
0 2 2 0 -2 0 0 2 0 0 0 0 0 0 0 0 0 2 -2 0 -2 0 0 -2
0 -2 -2 0 2 0 0 -2 0 0 0 0 0 0 0 0 0 -2 2 0 2 0 0 2
2 2 0 0 -2 -2 0 0 0 0 -2 -2 0 0 2 2 0 0 0 0 0 0 0 0
-2 -2 0 0 2 2 0 0 0 0 2 2 0 0 -2 -2 0 0 0 0 0 0 0 0
0 -2 2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 0 2 -2 0 0 -2 -2 0
0 2 -2 0 0 2 2 0 0 0 0 0 0 0 0 0 0 -2 2 0 0 2 2 0
0 0 0 0 0 0 0 0 2 2 -2 -2 0 0 0 0 -2 2 2 -2 0 0 0 0
0 0 0 0 0 0 0 0 -2 -2 2 2 0 0 0 0 2 -2 -2 2 0 0 0 0
-4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0
2 0 2 0 0 2 0 2 -2 0 2 0 0 2 0 -2 0 0 0 0 0 0 0 0
-2 0 -2 0 0 -2 0 -2 2 0 -2 0 0 -2 0 2 0 0 0 0 0 0 0 0
-2 0 0 2 2 0 0 2 0 0 0 0 0 0 0 0 -2 0 0 2 -2 0 0 -2
2 0 0 -2 -2 0 0 -2 0 0 0 0 0 0 0 0 2 0 0 -2 2 0 0 2
0 -2 0 -2 2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 2 0 0 -2 0 -2
0 2 0 2 -2 0 2 0 0 0 0 0 0 0 0 0 2 0 -2 0 0 2 0 2
4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0
-4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0
-2 0 0 2 -2 0 0 2 0 0 0 0 0 0 0 0 0 -2 -2 0 0 -2 -2 0
2 0 0 -2 2 0 0 -2 0 0 0 0 0 0 0 0 0 2 2 0 0 2 2 0
0 0 -2 -2 2 2 0 0 0 0 2 -2 -2 2 0 0 0 0 0 0 0 0 0 0
0 0 2 2 -2 -2 0 0 0 0 -2 2 2 -2 0 0 0 0 0 0 0 0 0 0
2 0 0 2 -2 0 0 -2 0 0 0 0 0 0 0 0 0 -2 2 0 0 2 -2 0
-2 0 0 -2 2 0 0 2 0 0 0 0 0 0 0 0 0 2 -2 0 0 -2 2 0
0 0 0 0 0 0 0 0 0 0 0 0 2 2 -2 -2 0 0 0 0 2 -2 -2 2
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 2 2 0 0 0 0 -2 2 2 -2
0 0 0 0 0 0 0 0 -2 -2 0 0 -2 2 0 0 2 2 0 0 -2 2 0 0
0 0 0 0 0 0 0 0 2 2 0 0 2 -2 0 0 -2 -2 0 0 2 -2 0 0
0 0 0 0 0 0 0 0 2 0 2 0 2 0 2 0 2 0 -2 0 2 0 -2 0
0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 -2 0 -2 0 2 0 -2 0 2 0
0 0 0 0 0 0 0 0 2 -2 0 0 2 -2 0 0 0 0 2 -2 0 0 -2 2
0 0 0 0 0 0 0 0 -2 2 0 0 -2 2 0 0 0 0 -2 2 0 0 2 -2
2 -2 0 0 0 0 2 -2 2 2 0 0 0 0 2 2 0 0 0 0 0 0 0 0
-2 2 0 0 0 0 -2 2 -2 -2 0 0 0 0 -2 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 2 2 0 0 -2 2 0 0 2 2 0 0 2 -2
0 0 0 0 0 0 0 0 0 0 -2 -2 0 0 2 -2 0 0 -2 -2 0 0 -2 2
0 -2 0 -2 -2 0 -2 0 0 0 0 0 0 0 0 0 0 2 0 -2 -2 0 2 0
0 2 0 2 2 0 2 0 0 0 0 0 0 0 0 0 0 -2 0 2 2 0 -2 0
2 0 0 2 0 2 -2 0 -2 0 0 2 0 -2 -2 0 0 0 0 0 0 0 0 0
-2 0 0 -2 0 -2 2 0 2 0 0 -2 0 2 2 0 0 0 0 0 0 0 0 0
0 0 2 2 2 2 0 0 0 0 -2 2 -2 2 0 0 0 0 0 0 0 0 0 0
0 0 -2 -2 -2 -2 0 0 0 0 2 -2 2 -2 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 2 -2 -2 0 0 0 0 0 0 0 0 -2 2 -2 -2
0 0 0 0 0 0 0 0 2 -2 2 2 0 0 0 0 0 0 0 0 2 -2 2 2
-2 0 2 0 0 -2 0 2 0 0 0 0 0 0 0 0 -2 0 -2 0 0 2 0 2
2 0 -2 0 0 2 0 -2 0 0 0 0 0 0 0 0 2 0 2 0 0 -2 0 -2
0 0 0 0 0 0 4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 -4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 -4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 2 2 0 0 -2 -2 0 0 0 0 -2 -2 0 0 -2 -2
0 0 0 0 0 0 0 0 -2 -2 0 0 2 2 0 0 0 0 2 2 0 0 2 2
0 -2 -2 0 0 2 -2 0 -2 0 0 -2 2 0 0 -2 0 0 0 0 0 0 0 0
0 2 2 0 0 -2 2 0 2 0 0 2 -2 0 0 2 0 0 0 0 0 0 0 0
0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0
0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0
0 0 4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0 0
0 0 -4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0 0
-2 0 0 -2 -2 0 0 2 0 0 0 0 0 0 0 0 2 0 0 2 -2 0 0 2
2 0 0 2 2 0 0 -2 0 0 0 0 0 0 0 0 -2 0 0 -2 2 0 0 -2
2 2 0 0 0 0 2 2 -2 2 0 0 0 0 -2 2 0 0 0 0 0 0 0 0
-2 -2 0 0 0 0 -2 -2 2 -2 0 0 0 0 2 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 -4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0
0 2 -2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 0 -2 2 0 0 -2 -2 0
0 -2 2 0 0 2 2 0 0 0 0 0 0 0 0 0 0 2 -2 0 0 2 2 0
0 2 0 -2 2 0 2 0 0 0 0 0 0 0 0 0 -2 0 -2 0 0 2 0 -2
0 -2 0 2 -2 0 -2 0 0 0 0 0 0 0 0 0 2 0 2 0 0 -2 0 2
-2 0 -2 0 0 2 0 2 2 0 -2 0 0 2 0 -2 0 0 0 0 0 0 0 0
2 0 2 0 0 -2 0 -2 -2 0 2 0 0 -2 0 2 0 0 0 0 0 0 0 0
-2 0 0 2 0 2 2 0 0 0 0 0 0 0 0 0 2 0 0 2 0 -2 2 0
2 0 0 -2 0 -2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 0 2 -2 0
0 0 0 0 0 0 0 0 -2 0 0 -2 0 2 -2 0 0 -2 -2 0 -2 0 0 2
0 0 0 0 0 0 0 0 2 0 0 2 0 -2 2 0 0 2 2 0 2 0 0 -2
0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 2 -2 0 -2 0 2 0 -2 0
0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 -2 2 0 2 0 -2 0 2 0
0 -2 2 0 2 0 0 2 0 2 2 0 -2 0 0 2 0 0 0 0 0 0 0 0
0 2 -2 0 -2 0 0 -2 0 -2 -2 0 2 0 0 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 2 0 0 -2 0 -2 -2 0 0 -2 2 0 -2 0 0 -2
0 0 0 0 0 0 0 0 -2 0 0 2 0 2 2 0 0 2 -2 0 2 0 0 2
0 0 0 0 0 0 0 0 -2 -2 0 0 -2 2 0 0 -2 -2 0 0 2 -2 0 0
0 0 0 0 0 0 0 0 2 2 0 0 2 -2 0 0 2 2 0 0 -2 2 0 0
-2 2 0 0 0 0 2 -2 -2 -2 0 0 0 0 2 2 0 0 0 0 0 0 0 0
2 -2 0 0 0 0 -2 2 2 2 0 0 0 0 -2 -2 0 0 0 0 0 0 0 0
0 -2 -2 0 0 -2 2 0 2 0 0 2 2 0 0 -2 0 0 0 0 0 0 0 0
0 2 2 0 0 2 -2 0 -2 0 0 -2 -2 0 0 2 0 0 0 0 0 0 0 0
-2 0 0 2 -2 0 0 2 0 0 0 0 0 0 0 0 0 2 2 0 0 2 2 0
2 0 0 -2 2 0 0 -2 0 0 0 0 0 0 0 0 0 -2 -2 0 0 -2 -2 0
0 0 0 0 0 0 0 0 2 0 0 2 0 -2 -2 0 -2 0 0 -2 0 2 2 0
0 0 0 0 0 0 0 0 -2 0 0 -2 0 2 2 0 2 0 0 2 0 -2 -2 0
0 0 0 0 0 0 0 0 0 0 0 0 -2 2 2 -2 0 0 0 0 -2 -2 2 2
0 0 0 0 0 0 0 0 0 0 0 0 2 -2 -2 2 0 0 0 0 2 2 -2 -2
0 -2 2 0 2 0 0 2 0 -2 -2 0 2 0 0 -2 0 0 0 0 0 0 0 0
0 2 -2 0 -2 0 0 -2 0 2 2 0 -2 0 0 2 0 0 0 0 0 0 0 0
2 -2 0 0 -2 2 0 0 0 0 -2 2 0 0 2 -2 0 0 0 0 0 0 0 0
-2 2 0 0 2 -2 0 0 0 0 2 -2 0 0 -2 2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 2 2 2 0 0 0 0 0 0 0 0 2 -2 -2 -2
0 0 0 0 0 0 0 0 2 -2 -2 -2 0 0 0 0 0 0 0 0 -2 2 2 2
-2 0 2 0 -2 0 2 0 0 0 0 0 0 0 0 0 0 2 0 -2 0 -2 0 2
2 0 -2 0 2 0 -2 0 0 0 0 0 0 0 0 0 0 -2 0 2 0 2 0 -2
-2 0 0 -2 0 -2 2 0 -2 0 0 2 0 -2 -2 0 0 0 0 0 0 0 0 0
2 0 0 2 0 2 -2 0 2 0 0 -2 0 2 2 0 0 0 0 0 0 0 0 0
0 -2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 -2 0
0 2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 2 0 2 0 2 0 2 0
0 0 -2 -2 -2 -2 0 0 0 0 -2 2 -2 2 0 0 0 0 0 0 0 0 0 0
0 0 2 2 2 2 0 0 0 0 2 -2 2 -2 0 0 0 0 0 0 0 0 0 0
0 2 -2 0 0 -2 2 0 0 0 0 0 0 0 0 0 2 0 0 2 -2 0 0 -2
0 -2 2 0 0 2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 2 0 0 2
0 0 0 0 0 0 0 0 -2 2 -2 -2 0 0 0 0 0 0 0 0 2 -2 2 2
0 0 0 0 0 0 0 0 2 -2 2 2 0 0 0 0 0 0 0 0 -2 2 -2 -2
0 0 0 0 0 0 0 0 0 -2 2 0 2 0 0 -2 0 2 -2 0 -2 0 0 2
0 0 0 0 0 0 0 0 0 2 -2 0 -2 0 0 2 0 -2 2 0 2 0 0 -2
0 2 -2 0 0 -2 2 0 0 0 0 0 0 0 0 0 -2 0 0 -2 2 0 0 2
0 -2 2 0 0 2 -2 0 0 0 0 0 0 0 0 0 2 0 0 2 -2 0 0 -2
0 0 0 0 0 -4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0
2 0 0 2 0 -2 2 0 0 0 0 0 0 0 0 0 -2 0 0 2 0 2 2 0
-2 0 0 -2 0 2 -2 0 0 0 0 0 0 0 0 0 2 0 0 -2 0 -2 -2 0
0 0 0 0 0 0 0 0 0 0 2 -2 0 0 -2 -2 0 0 -2 2 0 0 -2 -2
0 0 0 0 0 0 0 0 0 0 -2 2 0 0 2 2 0 0 2 -2 0 0 2 2
0 0 0 0 0 0 0 0 0 0 2 2 0 0 2 -2 0 0 -2 -2 0 0 2 -2
0 0 0 0 0 0 0 0 0 0 -2 -2 0 0 -2 2 0 0 2 2 0 0 -2 2
0 -2 -2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 -2 0 0 2 -2 0 0 2
0 2 2 0 0 2 2 0 0 0 0 0 0 0 0 0 2 0 0 -2 2 0 0 -2
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 2 2 0 0 0 0 2 -2 -2 2
0 0 0 0 0 0 0 0 0 0 0 0 2 2 -2 -2 0 0 0 0 -2 2 2 -2
-2 0 2 0 0 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 -2 2 0 -2 0
2 0 -2 0 0 2 0 2 0 0 0 0 0 0 0 0 0 2 0 2 -2 0 2 0
0 0 0 0 0 0 0 0 0 0 0 0 -2 -2 2 -2 -2 -2 2 -2 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 2 2 -2 2 2 2 -2 2 0 0 0 0
0 0 0 0 0 0 0 0 -2 2 0 0 2 -2 0 0 0 0 -2 2 0 0 -2 2
0 0 0 0 0 0 0 0 2 -2 0 0 -2 2 0 0 0 0 2 -2 0 0 2 -2
0 2 0 -2 2 0 -2 0 0 -2 0 -2 2 0 2 0 0 0 0 0 0 0 0 0
0 -2 0 2 -2 0 2 0 0 2 0 2 -2 0 -2 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 2 2 0 0 -2 2 0 0 -2 -2 0 0 -2 2 0 0
0 0 0 0 0 0 0 0 -2 -2 0 0 2 -2 0 0 2 2 0 0 2 -2 0 0
0 0 0 0 0 0 0 0 -2 -2 2 -2 0 0 0 0 0 0 0 0 2 2 -2 2
0 0 0 0 0 0 0 0 2 2 -2 2 0 0 0 0 0 0 0 0 -2 -2 2 -2
0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 2 0 2 0 2 0 2 0 2
0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 -2 0 -2 0 -2 0 -2 0 -2
2 -2 0 0 -2 2 0 0 0 0 2 -2 0 0 -2 2 0 0 0 0 0 0 0 0
-2 2 0 0 2 -2 0 0 0 0 -2 2 0 0 2 -2 0 0 0 0 0 0 0 0
0 -2 2 0 -2 0 0 -2 0 -2 -2 0 -2 0 0 2 0 0 0 0 0 0 0 0
0 2 -2 0 2 0 0 2 0 2 2 0 2 0 0 -2 0 0 0 0 0 0 0 0
2 0 0 -2 -2 0 0 -2 0 0 0 0 0 0 0 0 -2 0 0 2 -2 0 0 -2
-2 0 0 2 2 0 0 2 0 0 0 0 0 0 0 0 2 0 0 -2 2 0 0 2
2 0 -2 0 -2 0 2 0 0 0 0 0 0 0 0 0 0 -2 0 2 0 -2 0 2
-2 0 2 0 2 0 -2 0 0 0 0 0 0 0 0 0 0 2 0 -2 0 2 0 -2
-2 2 0 0 -2 2 0 0 0 0 2 -2 0 0 2 -2 0 0 0 0 0 0 0 0
2 -2 0 0 2 -2 0 0 0 0 -2 2 0 0 -2 2 0 0 0 0 0 0 0 0
0 2 0 2 0 2 0 2 -2 0 -2 0 2 0 2 0 0 0 0 0 0 0 0 0
0 -2 0 -2 0 -2 0 -2 2 0 2 0 -2 0 -2 0 0 0 0 0 0 0 0 0
0 4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0 0 0
0 -4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0 0 0
0 -2 -2 0 -2 0 0 2 0 2 -2 0 2 0 0 2 0 0 0 0 0 0 0 0
0 2 2 0 2 0 0 -2 0 -2 2 0 -2 0 0 -2 0 0 0 0 0 0 0 0
0 2 0 -2 2 0 2 0 0 0 0 0 0 0 0 0 2 0 2 0 0 -2 0 2
0 -2 0 2 -2 0 -2 0 0 0 0 0 0 0 0 0 -2 0 -2 0 0 2 0 -2
0 -4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0 0 0
0 4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0 0 0
-2 0 -2 0 0 -2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 2 0 2 0
2 0 2 0 0 2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 -2 0 -2 0
0 0 0 0 0 0 0 0 0 -2 -2 0 2 0 0 2 0 -2 -2 0 2 0 0 2
0 0 0 0 0 0 0 0 0 2 2 0 -2 0 0 -2 0 2 2 0 -2 0 0 -2
0 2 -2 0 0 -2 -2 0 0 0 0 0 0 0 0 0 0 2 -2 0 0 2 2 0
0 -2 2 0 0 2 2 0 0 0 0 0 0 0 0 0 0 -2 2 0 0 -2 -2 0
0 0 -2 2 2 -2 0 0 0 0 -2 -2 2 2 0 0 0 0 0 0 0 0 0 0
0 0 2 -2 -2 2 0 0 0 0 2 2 -2 -2 0 0 0 0 0 0 0 0 0 0
-2 0 0 2 -2 0 0 -2 0 0 0 0 0 0 0 0 2 0 0 -2 -2 0 0 -2
2 0 0 -2 2 0 0 2 0 0 0 0 0 0 0 0 -2 0 0 2 2 0 0 2
0 0 0 0 0 0 0 0 -2 0 0 2 0 2 2 0 0 -2 2 0 -2 0 0 -2
0 0 0 0 0 0 0 0 2 0 0 -2 0 -2 -2 0 0 2 -2 0 2 0 0 2
2 0 2 0 0 -2 0 2 0 0 0 0 0 0 0 0 0 -2 0 2 -2 0 -2 0
-2 0 -2 0 0 2 0 -2 0 0 0 0 0 0 0 0 0 2 0 -2 2 0 2 0
0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0
0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 -2 -2 0 -2 0 0 -2 0 2 2 0 2 0 0 2
0 0 0 0 0 0 0 0 0 2 2 0 2 0 0 2 0 -2 -2 0 -2 0 0 -2
0 0 0 0 0 0 0 0 -2 2 2 -2 0 0 0 0 -2 -2 2 2 0 0 0 0
0 0 0 0 0 0 0 0 2 -2 -2 2 0 0 0 0 2 2 -2 -2 0 0 0 0
0 -2 -2 0 -2 0 0 -2 0 0 0 0 0 0 0 0 2 0 0 2 0 2 2 0
0 2 2 0 2 0 0 2 0 0 0 0 0 0 0 0 -2 0 0 -2 0 -2 -2 0
0 0 0 0 0 4 0 0 0 -4 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 -4 0 0 0 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 0 -2 0 -2 0 2 0 0 -2 0 2 0 2 0 2
0 0 0 0 0 0 0 0 2 0 2 0 2 0 -2 0 0 2 0 -2 0 -2 0 -2
0 0 -4 0 0 0 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 0 0
0 0 4 0 0 0 0 0 0 0 0 0 0 0 -4 0 0 0 0 0 0 0 0 0
0 2 2 0 2 0 0 2 0 0 0 0 0 0 0 0 2 0 0 2 0 2 2 0
0 -2 -2 0 -2 0 0 -2 0 0 0 0 0 0 0 0 -2 0 0 -2 0 -2 -2 0
0 0 0 0 0 0 0 0 0 2 2 0 2 0 0 2 0 2 2 0 2 0 0 2
0 0 0 0 0 0 0 0 0 -2 -2 0 -2 0 0 -2 0 -2 -2 0 -2 0 0 -2
0 -2 0 2 2 0 -2 0 0 0 0 0 0 0 0 0 0 -2 0 -2 -2 0 -2 0
0 2 0 -2 -2 0 2 0 0 0 0 0 0 0 0 0 0 2 0 2 2 0 2 0
0 0 0 0 0 0 0 0 0 -2 2 0 2 0 0 -2 0 -2 2 0 2 0 0 -2
0 0 0 0 0 0 0 0 0 2 -2 0 -2 0 0 2 0 2 -2 0 -2 0 0 2
0 0 0 0 0 0 0 0 -2 0 0 2 0 2 -2 0 -2 0 0 2 0 2 -2 0
0 0 0 0 0 0 0 0 2 0 0 -2 0 -2 2 0 2 0 0 -2 0 -2 2 0
0 0 0 0 0 0 0 0 0 2 2 0 -2 0 0 -2 0 -2 -2 0 2 0 0 2
0 0 0 0 0 0 0 0 0 -2 -2 0 2 0 0 2 0 2 2 0 -2 0 0 -2
0 0 -2 2 -2 2 0 0 0 0 2 2 2 2 0 0 0 0 0 0 0 0 0 0
0 0 2 -2 2 -2 0 0 0 0 -2 -2 -2 -2 0 0 0 0 0 0 0 0 0 0
0 2 2 0 2 0 0 -2 0 2 -2 0 2 0 0 2 0 0 0 0 0 0 0 0
0 -2 -2 0 -2 0 0 2 0 -2 2 0 -2 0 0 -2 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 -2 -2 0 0 -2 -2 0 0 0 0 -2 -2 0 0 2 2
0 0 0 0 0 0 0 0 2 2 0 0 2 2 0 0 0 0 2 2 0 0 -2 -2


==> b10-30.txt <==
1 1 1 0 0 0 1 0 0 0
1 1 0 0 0 1 0 0 0 1
1 0 0 0 1 0 0 0 1 1
0 0 0 1 0 0 0 1 1 1
0 0 1 0 0 0 1 1 1 0
0 1 0 0 0 1 1 1 0 0
1 0 0 0 1 1 1 0 0 0
0 0 0 1 1 1 0 0 0 1
0 0 1 1 1 0 0 0 1 0
0 1 1 1 0 0 0 1 0 0
1 1 0 1 1 0 0 0 0 0
1 0 1 1 0 0 0 0 0 1
0 1 1 0 0 0 0 0 1 1
1 1 0 0 0 0 0 1 1 0
1 0 0 0 0 0 1 1 0 1
0 0 0 0 0 1 1 0 1 1
0 0 0 0 1 1 0 1 1 0
0 0 0 1 1 0 1 1 0 0
0 0 1 1 0 1 1 0 0 0
0 1 1 0 1 1 0 0 0 0
1 0 1 0 1 0 0 1 0 0
0 1 0 1 0 0 1 0 0 1
1 0 1 0 0 1 0 0 1 0
0 1 0 0 1 0 0 1 0 1
1 0 0 1 0 0 1 0 1 0
0 0 1 0 0 1 0 1 0 1
0 1 0 0 1 0 1 0 1 0
1 0 0 1 0 1 0 1 0 0
0 0 1 0 1 0 1 0 0 1
0 1 0 1 0 1 0 0 1 0


==> b11-35.txt <==
1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 1 0 1 0 1 1 0 0
0 0 0 1 0 1 1 0 0 1 0
0 0 0 1 1 0 0 1 0 1 0
0 0 1 0 0 1 0 0 1 1 0
0 0 1 0 1 0 1 0 1 0 0
0 0 1 0 1 1 0 1 0 0 0
0 0 1 1 0 0 1 1 0 0 0
0 1 0 0 0 1 1 1 0 0 0
0 1 0 0 1 0 1 0 0 1 0
0 1 0 0 1 1 0 0 1 0 0
0 1 0 1 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 0 1 0
0 1 1 1 1 0 0 0 0 0 0
1 0 0 0 0 1 0 1 0 1 0
1 0 0 0 1 0 0 0 1 1 0
1 0 0 0 1 0 1 1 0 0 0
1 0 0 1 1 1 0 0 0 0 0
1 0 1 0 0 0 1 0 0 1 0
1 0 1 1 0 0 0 0 1 0 0
1 1 0 0 0 0 0 1 1 0 0
1 1 0 1 0 0 1 0 0 0 0
1 1 1 0 0 1 0 0 0 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 0 0 1 1 1 0
0 0 0 1 1 1 0 0 1 0 0
0 0 1 0 0 1 0 0 1 1 0
0 0 1 0 1 0 1 0 0 1 0
0 0 1 1 0 0 1 0 1 0 0
0 0 1 1 0 1 0 1 0 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 0 1 1 0 0 1 0
0 1 0 0 1 0 0 0 1 1 0
0 1 0 1 0 0 1 1 0 0 0
0 1 1 0 0 0 0 1 0 1 0
0 1 1 1 1 0 0 0 0 0 0
1 0 0 0 0 0 1 0 1 1 0
1 0 0 0 0 1 0 1 0 1 0
1 0 0 0 1 0 0 1 1 0 0
1 0 0 1 0 1 1 0 0 0 0
1 0 0 1 1 0 0 0 0 1 0
1 0 1 0 0 0 1 1 0 0 0
1 1 0 0 1 0 1 0 0 0 0
1 1 0 1 0 0 0 0 1 0 0
1 1 1 0 0 1 0 0 0 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 0 1 1 1 0 0
0 0 0 1 0 1 1 0 0 1 0
0 0 0 1 1 1 0 0 1 0 0
0 0 1 0 0 1 0 0 1 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 0 1 0 1 0 1 0 0
0 0 1 1 0 1 0 1 0 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 1 0 0 0 1 1 0
0 1 0 1 0 0 0 1 0 1 0
0 1 1 0 0 0 1 0 0 1 0
0 1 1 0 1 1 0 0 0 0 0
0 1 1 1 0 0 0 0 1 0 0
1 0 0 0 0 1 0 1 0 1 0
1 0 0 0 1 0 0 1 1 0 0
1 0 0 0 1 0 1 0 0 1 0
1 0 0 1 0 0 0 0 1 1 0
1 0 1 1 0 0 1 0 0 0 0
1 1 0 0 0 1 1 0 0 0 0
1 1 0 1 1 0 0 0 0 0 0
1 1 1 0 0 0 0 1 0 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 1 0 0 1 1 0
0 0 0 1 1 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0
0 0 1 0 1 1 0 0 1 0 0
0 0 1 1 0 0 1 0 1 0 0
0 0 1 1 0 1 0 1 0 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 0 1 1 0 0 1 0
0 1 0 0 1 0 0 0 1 1 0
0 1 0 1 0 0 1 1 0 0 0
0 1 1 0 0 0 0 1 0 1 0
0 1 1 1 1 0 0 0 0 0 0
1 0 0 0 0 1 0 1 0 1 0
1 0 0 0 1 0 0 1 1 0 0
1 0 0 1 0 0 1 0 0 1 0
1 0 0 1 1 1 0 0 0 0 0
1 0 1 0 0 0 0 0 1 1 0
1 0 1 0 0 0 1 1 0 0 0
1 1 0 0 1 0 1 0 0 0 0
1 1 0 1 0 0 0 0 1 0 0
1 1 1 0 0 1 0 0 0 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 1 0 1 0 1 0
0 0 0 1 0 1 1 0 1 0 0
0 0 0 1 1 0 0 1 1 0 0
0 0 1 0 0 0 1 0 1 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 0 1 1 0 0 1 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 1 0 0 0 1 1 0
0 1 0 1 0 0 1 0 0 1 0
0 1 1 0 0 1 0 0 0 1 0
0 1 1 0 1 0 1 0 0 0 0
0 1 1 1 0 0 0 1 0 0 0
1 0 0 0 0 0 0 1 1 1 0
1 0 0 0 0 1 1 0 0 1 0
1 0 0 0 1 0 1 0 1 0 0
1 0 0 1 1 0 0 0 0 1 0
1 0 1 0 0 1 0 1 0 0 0
1 0 1 1 0 0 1 0 0 0 0
1 1 0 0 0 0 1 1 0 0 0
1 1 0 0 1 1 0 0 0 0 0
1 1 0 1 0 0 0 0 1 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 1 0 1 0 1 0
0 0 0 1 0 1 1 0 1 0 0
0 0 0 1 1 0 0 1 1 0 0
0 0 1 0 0 0 1 0 1 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 0 1 1 0 0 1 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 1 0 0 0 1 1 0
0 1 0 1 0 0 1 0 0 1 0
0 1 1 0 0 1 0 0 0 1 0
0 1 1 0 1 0 1 0 0 0 0
0 1 1 1 0 0 0 1 0 0 0
1 0 0 0 0 0 0 1 1 1 0
1 0 0 0 0 1 1 0 0 1 0
1 0 0 0 1 0 1 0 1 0 0
1 0 0 1 1 0 0 0 0 1 0
1 0 1 0 0 1 0 1 0 0 0
1 0 1 1 0 0 1 0 0 0 0
1 1 0 0 0 0 1 1 0 0 0
1 1 0 0 1 1 0 0 0 0 0
1 1 1 0 0 0 0 0 1 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 1 0 1 0 1 0
0 0 0 1 0 1 1 0 1 0 0
0 0 0 1 1 0 0 1 1 0 0
0 0 1 0 0 0 1 0 1 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 1 1 1 0 0 0 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 1 0 0 0 1 1 0
0 1 0 1 0 0 1 0 0 1 0
0 1 1 0 0 1 0 0 0 1 0
0 1 1 0 1 0 1 0 0 0 0
0 1 1 1 0 0 0 1 0 0 0
1 0 0 0 0 0 0 1 1 1 0
1 0 0 0 0 1 1 0 0 1 0
1 0 0 0 1 0 1 0 1 0 0
1 0 0 1 1 0 0 0 0 1 0
1 0 1 0 0 1 0 1 0 0 0
1 0 1 1 0 0 1 0 0 0 0
1 1 0 0 0 0 1 1 0 0 0
1 1 0 0 1 1 0 0 0 0 0
1 1 1 0 0 0 0 0 1 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 1 0 0 0
0 0 0 1 0 1 1 0 1 0 0
0 0 0 1 1 0 0 1 1 0 0
0 0 1 0 0 1 0 0 1 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 0 1 0 1 0 1 0 0
0 0 1 1 0 1 0 1 0 0 0
0 1 0 0 0 0 0 1 1 1 0
0 1 0 1 0 0 1 1 0 0 0
0 1 0 1 1 0 0 0 0 1 0
0 1 1 0 0 0 1 0 0 1 0
0 1 1 0 1 1 0 0 0 0 0
0 1 1 1 0 0 0 0 1 0 0
1 0 0 0 0 0 1 1 1 0 0
1 0 0 0 0 1 0 1 0 1 0
1 0 0 0 1 0 1 0 0 1 0
1 0 0 1 0 0 0 0 1 1 0
1 0 0 1 1 1 0 0 0 0 0
1 0 1 1 0 0 1 0 0 0 0
1 1 0 0 0 1 1 0 0 0 0
1 1 0 0 1 0 0 0 1 0 0
1 1 1 0 0 0 0 1 0 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 1 1 0 1 0 0
0 0 0 1 0 0 1 1 1 0 0
0 0 0 1 0 1 0 0 1 1 0
0 0 0 1 1 0 0 1 0 1 0
0 0 1 0 0 0 1 0 1 1 0
0 0 1 0 1 0 1 1 0 0 0
0 0 1 1 0 1 0 1 0 0 0
0 0 1 1 1 0 0 0 1 0 0
0 1 0 0 0 1 0 1 1 0 0
0 1 0 0 0 1 1 0 0 1 0
0 1 0 0 1 0 0 0 1 1 0
0 1 1 0 0 0 0 1 0 1 0
0 1 1 0 1 1 0 0 0 0 0
0 1 1 1 0 0 1 0 0 0 0
1 0 0 0 0 0 0 1 1 1 0
1 0 0 0 1 0 1 0 0 1 0
1 0 0 0 1 1 0 1 0 0 0
1 0 0 1 0 1 1 0 0 0 0
1 0 1 0 0 1 0 0 0 1 0
1 1 0 0 0 0 1 1 0 0 0
1 1 0 1 1 0 0 0 0 0 0
1 1 1 0 0 0 0 0 1 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 0 1 1 1 0 0
0 0 0 1 0 0 1 0 1 1 0
0 0 0 1 0 1 0 1 0 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 1 0 0 1 1 0 0 0
0 0 1 1 0 1 0 0 1 0 0
0 1 0 0 0 1 0 0 1 1 0
0 1 0 0 1 1 1 0 0 0 0
0 1 0 1 0 0 0 1 1 0 0
0 1 0 1 1 0 0 0 0 1 0
0 1 1 0 0 0 1 0 0 1 0
0 1 1 0 0 1 0 1 0 0 0
0 1 1 0 1 0 0 0 1 0 0
1 0 0 0 0 0 0 1 1 1 0
1 0 0 0 1 0 1 0 0 1 0
1 0 0 0 1 1 0 1 0 0 0
1 0 0 1 0 1 1 0 0 0 0
1 0 0 1 1 0 0 0 1 0 0
1 0 1 0 0 0 1 0 1 0 0
1 0 1 0 0 1 0 0 0 1 0
1 1 0 0 0 0 1 1 0 0 0
1 1 1 1 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 1 1
0 0 0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 0 0 0 1
0 0 1 0 0 0 0 1 1 0 1
0 0 1 0 0 1 1 0 0 0 1
0 1 0 0 0 0 1 0 1 0 1
0 1 0 0 1 0 0 1 0 0 1
0 1 0 1 0 1 0 0 0 0 1
1 0 0 0 0 1 0 0 1 0 1
1 0 0 1 0 0 0 1 0 0 1
1 0 1 0 1 0 0 0 0 0 1
0 0 0 0 1 0 1 1 1 0 0
0 0 0 1 0 0 1 0 1 1 0
0 0 0 1 0 1 0 1 0 1 0
0 0 1 0 1 0 0 1 0 1 0
0 0 1 1 0 0 1 1 0 0 0
0 0 1 1 0 1 0 0 1 0 0
0 1 0 0 0 1 1 0 0 1 0
0 1 0 0 1 1 0 0 1 0 0
0 1 0 1 0 0 0 1 1 0 0
0 1 0 1 1 0 0 0 0 1 0
0 1 1 0 0 0 0 0 1 1 0
0 1 1 0 0 1 0 1 0 0 0
0 1 1 0 1 0 1 0 0 0 0
1 0 0 0 0 0 0 1 1 1 0
1 0 0 0 1 0 1 0 0 1 0
1 0 0 0 1 1 0 1 0 0 0
1 0 0 1 0 1 1 0 0 0 0
1 0 0 1 1 0 0 0 1 0 0
1 0 1 0 0 0 1 0 1 0 0
1 0 1 0 0 1 0 0 0 1 0
1 1 0 0 0 0 1 1 0 0 0
1 1 1 1 0 0 0 0 0 0 0


==> b12-51.txt <==
1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 1 1 1 0 1 0 0
0 0 0 0 1 0 0 1 1 1 0 0
0 0 0 0 1 0 1 0 0 1 1 0
0 0 0 1 0 0 1 1 1 0 0 0
0 0 0 1 0 1 0 0 1 1 0 0
0 0 0 1 0 1 0 1 0 0 1 0
0 0 0 1 1 0 0 0 1 0 1 0
0 0 1 0 0 0 0 1 1 0 1 0
0 0 1 0 0 1 1 0 0 0 1 0
0 0 1 0 1 0 1 0 1 0 0 0
0 0 1 0 1 1 0 0 0 1 0 0
0 0 1 1 0 0 1 0 0 1 0 0
0 0 1 1 1 0 0 1 0 0 0 0
0 1 0 0 0 0 1 0 1 0 1 0
0 1 0 0 0 1 0 0 0 1 1 0
0 1 0 0 1 0 0 1 0 0 1 0
0 1 0 0 1 1 0 0 1 0 0 0
0 1 0 1 0 0 0 1 0 1 0 0
0 1 0 1 1 0 1 0 0 0 0 0
0 1 1 0 0 0 0 0 1 1 0 0
0 1 1 0 0 0 1 1 0 0 0 0
0 1 1 1 0 1 0 0 0 0 0 0
1 0 0 0 0 0 0 1 0 1 1 0
1 0 0 0 0 0 1 0 1 1 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 1 0 1 1 0 0 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 0 1 1 1 0 0 0 0 0 0
1 0 1 0 0 1 0 1 0 0 0 0
1 0 1 0 1 0 0 0 0 0 1 0
1 0 1 1 0 0 0 0 1 0 0 0
1 1 0 0 0 0 0 1 1 0 0 0
1 1 0 0 0 1 1 0 0 0 0 0
1 1 0 0 1 0 0 0 0 1 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 1 1 1 0 1 0 0
0 0 0 0 1 0 1 1 1 0 0 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 1 0 0 0 1 1 1 0 0
0 0 0 1 0 0 1 0 0 1 1 0
0 0 0 1 0 1 0 0 1 0 1 0
0 0 0 1 1 1 0 1 0 0 0 0
0 0 1 0 0 0 1 0 1 1 0 0
0 0 1 0 0 1 0 1 0 0 1 0
0 0 1 0 1 0 0 0 0 1 1 0
0 0 1 0 1 1 1 0 0 0 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 0 1 1 0 1 0 0 0 1 0 0
0 0 1 1 1 0 0 0 1 0 0 0
0 1 0 0 0 1 0 0 0 1 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 0 1 0 1 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 1 0 0 0 1 0 0 1 0
0 1 0 1 1 0 1 0 0 0 0 0
0 1 1 0 0 0 0 1 1 0 0 0
0 1 1 0 0 0 1 0 0 0 1 0
1 0 0 0 0 0 0 1 0 1 1 0
1 0 0 0 0 1 0 1 1 0 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 1 0 0 1 0 0
1 0 0 1 0 0 1 0 1 0 0 0
1 0 0 1 1 0 0 0 0 0 1 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 1 0 0 1 0 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 1 1 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 1 1 1 0 1 0 0
0 0 0 0 1 0 1 1 1 0 0 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 1 0 0 0 1 1 1 0 0
0 0 0 1 0 0 1 0 0 1 1 0
0 0 0 1 0 1 0 0 1 0 1 0
0 0 0 1 1 1 0 1 0 0 0 0
0 0 1 0 0 0 1 0 1 1 0 0
0 0 1 0 0 1 0 1 0 0 1 0
0 0 1 0 1 0 0 0 0 1 1 0
0 0 1 0 1 1 1 0 0 0 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 0 1 1 1 0 0 0 1 0 0 0
0 1 0 0 0 1 0 0 0 1 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 0 1 0 1 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 1 0 0 0 1 0 0 1 0
0 1 0 1 1 0 1 0 0 0 0 0
0 1 1 0 0 0 0 1 1 0 0 0
0 1 1 0 0 0 1 0 0 0 1 0
0 1 1 1 0 0 0 0 0 1 0 0
1 0 0 0 0 0 0 1 0 1 1 0
1 0 0 0 0 1 0 1 1 0 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 1 0 0 1 0 0
1 0 0 1 0 0 1 0 1 0 0 0
1 0 0 1 1 0 0 0 0 0 1 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 1 0 0 1 0 0 0 0
1 0 1 1 0 1 0 0 0 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 1 1 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 1 1 0 1 1 0 0
0 0 0 0 1 0 1 1 1 0 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 1 0 0 0 1 1 1 0 0
0 0 0 1 0 0 1 0 0 1 1 0
0 0 0 1 0 1 0 1 0 0 1 0
0 0 0 1 1 1 0 0 1 0 0 0
0 0 1 0 0 1 0 0 0 1 1 0
0 0 1 0 0 1 1 1 0 0 0 0
0 0 1 0 1 0 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0 0
0 0 1 1 0 0 1 0 1 0 0 0
0 0 1 1 1 0 0 1 0 0 0 0
0 1 0 0 0 0 0 1 0 1 1 0
0 1 0 0 0 1 0 0 1 0 1 0
0 1 0 0 1 0 0 0 1 1 0 0
0 1 0 0 1 1 1 0 0 0 0 0
0 1 0 1 0 0 1 1 0 0 0 0
0 1 0 1 0 1 0 0 0 1 0 0
0 1 0 1 1 0 0 0 0 0 1 0
0 1 1 0 0 0 0 1 1 0 0 0
0 1 1 0 0 0 1 0 0 0 1 0
1 0 0 0 0 0 1 1 0 1 0 0
1 0 0 0 0 1 0 1 1 0 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 1 0 0 0 0 1 0 1 0
1 0 0 1 1 0 1 0 0 0 0 0
1 0 1 0 0 0 0 0 1 1 0 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 1 1 0 0 0 0 0 0
1 1 0 0 0 0 1 0 1 0 0 0
1 1 0 0 1 0 0 1 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 1 1 0 1 1 0 0
0 0 0 0 1 0 1 1 1 0 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 1 0 0 0 1 1 1 0 0
0 0 0 1 0 0 1 0 0 1 1 0
0 0 0 1 0 1 0 1 0 0 1 0
0 0 0 1 1 1 0 0 1 0 0 0
0 0 1 0 0 1 0 0 0 1 1 0
0 0 1 0 0 1 1 1 0 0 0 0
0 0 1 0 1 0 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0 0
0 0 1 1 0 0 1 0 1 0 0 0
0 0 1 1 1 0 0 1 0 0 0 0
0 1 0 0 0 0 0 1 0 1 1 0
0 1 0 0 0 1 0 0 1 0 1 0
0 1 0 0 1 0 0 0 1 1 0 0
0 1 0 0 1 1 1 0 0 0 0 0
0 1 0 1 0 0 1 1 0 0 0 0
0 1 0 1 1 0 0 0 0 0 1 0
0 1 1 0 0 0 0 1 1 0 0 0
0 1 1 0 0 0 1 0 0 0 1 0
0 1 1 1 0 0 0 0 0 1 0 0
1 0 0 0 0 0 1 1 0 1 0 0
1 0 0 0 0 1 0 1 1 0 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 1 0 0 0 0 1 0 1 0
1 0 0 1 1 0 1 0 0 0 0 0
1 0 1 0 0 0 0 0 1 1 0 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 1 1 0 0 0 0 0 0
1 1 0 0 0 0 1 0 1 0 0 0
1 1 0 0 1 0 0 1 0 0 0 0
1 1 0 1 0 1 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 1 1 0 1 0 1 0
0 0 0 0 0 1 1 1 0 1 0 0
0 0 0 0 1 0 0 1 0 1 1 0
0 0 0 0 1 0 1 0 1 1 0 0
0 0 0 0 1 1 0 1 1 0 0 0
0 0 0 1 0 0 0 1 1 0 1 0
0 0 0 1 0 1 0 0 1 1 0 0
0 0 0 1 1 0 1 1 0 0 0 0
0 0 1 0 0 0 1 1 1 0 0 0
0 0 1 0 1 0 1 0 0 0 1 0
0 0 1 0 1 1 0 0 0 1 0 0
0 0 1 1 0 0 1 0 0 1 0 0
0 0 1 1 0 1 0 1 0 0 0 0
0 0 1 1 1 0 0 0 1 0 0 0
0 1 0 0 0 1 0 0 0 1 1 0
0 1 0 0 1 0 0 0 1 0 1 0
0 1 0 1 0 0 0 1 0 1 0 0
0 1 0 1 0 0 1 0 0 0 1 0
0 1 0 1 1 1 0 0 0 0 0 0
0 1 1 0 0 0 0 0 1 1 0 0
0 1 1 0 0 0 0 1 0 0 1 0
0 1 1 0 0 1 1 0 0 0 0 0
1 0 0 0 0 0 0 1 1 1 0 0
1 0 0 0 0 0 1 0 0 1 1 0
1 0 0 0 0 1 0 1 0 0 1 0
1 0 0 0 1 1 1 0 0 0 0 0
1 0 0 1 0 0 1 0 1 0 0 0
1 0 0 1 1 0 0 0 0 0 1 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 1 0 0 1 0 0 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 0 1 0 0 1 0 0 0
1 1 0 0 1 0 0 0 0 1 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 0 0 1 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 1 0 0 0 0 1 0 0 1 0 1
0 1 0 0 0 1 0 1 0 0 0 1
0 1 0 1 0 0 0 0 1 0 0 1
0 1 1 0 1 0 0 0 0 0 0 1
1 0 0 0 0 1 0 0 0 1 0 1
1 0 0 0 1 0 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 0 0 1
1 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 0 1 0 1 1 0 1 0
0 0 0 0 1 0 1 0 0 1 1 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 0 1 1 1 1 0 0 0 0
0 0 0 1 0 0 1 0 1 0 1 0
0 0 0 1 0 1 0 1 0 1 0 0
0 0 0 1 1 0 0 1 1 0 0 0
0 0 1 0 0 1 1 0 0 1 0 0
0 0 1 0 1 0 0 1 0 0 1 0
0 0 1 0 1 0 1 0 1 0 0 0
0 0 1 1 0 0 0 0 1 1 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 0 1 1 1 1 0 0 0 0 0 0
0 1 0 0 0 1 0 0 0 1 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 0 1 0 1 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 1 0 0 0 1 0 0 1 0
0 1 0 1 1 0 1 0 0 0 0 0
0 1 1 0 0 0 0 1 1 0 0 0
0 1 1 0 0 0 1 0 0 0 1 0
1 0 0 0 0 0 0 1 0 1 1 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 1 0 0 1 0 0 1 0 0
1 0 0 1 0 1 0 0 1 0 0 0
1 0 0 1 1 0 0 0 0 0 1 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 0 1 0 1 0 0 0 0
1 0 1 0 1 0 0 0 0 1 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 1 1 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 1 0 1 1 1 0 0
0 0 0 0 0 1 1 0 0 1 1 0
0 0 0 0 1 0 0 1 1 0 1 0
0 0 0 0 1 0 1 0 1 1 0 0
0 0 0 0 1 1 1 1 0 0 0 0
0 0 0 1 0 0 0 1 0 1 1 0
0 0 0 1 0 0 1 1 1 0 0 0
0 0 0 1 1 1 0 0 1 0 0 0
0 0 1 0 0 0 1 0 1 0 1 0
0 0 1 0 0 0 1 1 0 1 0 0
0 0 1 0 1 1 0 0 0 1 0 0
0 0 1 1 0 0 0 0 1 1 0 0
0 0 1 1 0 1 0 1 0 0 0 0
0 0 1 1 1 0 1 0 0 0 0 0
0 1 0 0 0 1 0 1 0 0 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 0 1 0 1 0 0 0 1 0
0 1 0 1 0 0 0 0 1 0 1 0
0 1 0 1 0 0 1 0 0 1 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 0 1 0 1 0 0 0 1 0 0
1 0 0 1 1 0 0 1 0 0 0 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 1 1 0 0 0 0 0
1 0 1 0 1 0 0 0 1 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 1 1 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 0 1 1 1 1 0 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 1 0 0 1 0
0 0 0 1 1 0 1 0 1 0 0 0
0 0 1 0 0 1 0 1 0 1 0 0
0 0 1 0 0 1 1 0 0 0 1 0
0 0 1 0 1 0 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0 0
0 0 1 1 0 0 0 0 1 1 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 0 1 1 1 1 0 0 0 0 0 0
0 1 0 0 0 1 0 1 0 0 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 0 1 0 1 0 0 0 1 0
0 1 0 1 0 0 0 0 1 0 1 0
0 1 0 1 0 0 1 0 0 1 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 0 1 1 0 0 1 0 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 1 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 0 1 0 1 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 1 1 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 0 1 1 1 1 0 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 1 0 0 1 0
0 0 0 1 1 0 1 0 1 0 0 0
0 0 1 0 0 1 0 1 0 1 0 0
0 0 1 0 0 1 1 0 0 0 1 0
0 0 1 0 1 0 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0 0
0 0 1 1 0 0 0 0 1 1 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 0 1 1 1 1 0 0 0 0 0 0
0 1 0 0 0 1 0 1 0 0 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 0 1 0 1 0 0 0 1 0
0 1 0 1 0 0 0 0 1 0 1 0
0 1 0 1 0 0 1 0 0 1 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 0 1 1 0 0 1 0 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 1 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 0 1 0 1 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 1 0 1 0 0 0 0 0 0
1 1 1 0 1 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 0 1 1 1 1 0 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 1 0 0 1 0
0 0 0 1 1 0 1 0 1 0 0 0
0 0 1 0 0 1 0 1 0 1 0 0
0 0 1 0 0 1 1 0 0 0 1 0
0 0 1 0 1 0 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0 0
0 0 1 1 0 0 0 0 1 1 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 1 0 0 0 1 0 1 0 0 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 0 1 0 1 0 0 0 1 0
0 1 0 1 0 0 0 0 1 0 1 0
0 1 0 1 0 0 1 0 0 1 0 0
0 1 0 1 1 1 0 0 0 0 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 0 1 1 0 0 1 0 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 1 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 0 1 0 1 0 0 0
1 0 1 1 0 1 0 0 0 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 1 0 1 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 0 1 1 0 0
0 0 0 0 1 1 1 1 0 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 1 0 0 1 0
0 0 0 1 1 0 1 0 1 0 0 0
0 0 1 0 0 1 0 1 0 1 0 0
0 0 1 0 0 1 1 0 0 0 1 0
0 0 1 0 1 0 0 0 1 0 1 0
0 0 1 0 1 0 1 0 0 1 0 0
0 0 1 1 0 0 0 0 1 1 0 0
0 0 1 1 0 0 1 1 0 0 0 0
0 1 0 0 0 1 0 1 0 0 1 0
0 1 0 0 0 1 1 0 1 0 0 0
0 1 0 0 1 0 0 1 0 1 0 0
0 1 0 0 1 0 1 0 0 0 1 0
0 1 0 1 0 0 0 0 1 0 1 0
0 1 0 1 0 0 1 0 0 1 0 0
0 1 0 1 1 1 0 0 0 0 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 0 1 1 0 0 1 0 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 1 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 0 1 0 1 0 0 0
1 0 1 1 1 0 0 0 0 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 1 0 0 1 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 0 1 1 1 0 1 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 0 1 0 1 0
0 0 0 1 1 0 1 1 0 0 0 0
0 0 1 0 0 1 0 1 0 0 1 0
0 0 1 0 0 1 1 0 0 1 0 0
0 0 1 0 1 0 0 0 1 1 0 0
0 0 1 0 1 0 1 0 0 0 1 0
0 0 1 1 0 0 0 1 0 1 0 0
0 0 1 1 0 0 1 0 1 0 0 0
0 0 1 1 1 1 0 0 0 0 0 0
0 1 0 0 0 1 0 0 1 0 1 0
0 1 0 0 0 1 1 1 0 0 0 0
0 1 0 0 1 0 0 1 0 0 1 0
0 1 0 0 1 0 1 0 0 1 0 0
0 1 0 1 0 0 0 0 1 1 0 0
0 1 0 1 0 0 1 0 0 0 1 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 1 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 0 1 0
1 0 0 1 0 0 1 0 0 1 0 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 0 0 1 1 0 0 0 0
1 1 0 0 0 0 0 1 0 1 0 0
1 1 0 0 0 0 1 0 1 0 0 0
1 1 0 1 0 1 0 0 0 0 0 0
1 1 1 0 1 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 0 1 1 1 0 1 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 0 1 0 1 0
0 0 0 1 1 0 1 1 0 0 0 0
0 0 1 0 0 1 0 1 0 0 1 0
0 0 1 0 0 1 1 0 0 1 0 0
0 0 1 0 1 0 0 0 1 1 0 0
0 0 1 0 1 0 1 0 0 0 1 0
0 0 1 1 0 0 0 1 0 1 0 0
0 0 1 1 0 0 1 0 1 0 0 0
0 1 0 0 0 1 0 0 1 0 1 0
0 1 0 0 0 1 1 1 0 0 0 0
0 1 0 0 1 0 0 1 0 0 1 0
0 1 0 0 1 0 1 0 0 1 0 0
0 1 0 1 0 0 0 0 1 1 0 0
0 1 0 1 0 0 1 0 0 0 1 0
0 1 0 1 1 1 0 0 0 0 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 1 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 0 1 0
1 0 0 1 0 0 1 0 0 1 0 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 0 0 1 1 0 0 0 0
1 0 1 0 1 1 0 0 0 0 0 0
1 1 0 0 0 0 0 1 0 1 0 0
1 1 0 0 0 0 1 0 1 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 0 1 1 1 0 1 0 0 0
0 0 0 1 0 1 0 0 0 1 1 0
0 0 0 1 0 1 0 1 1 0 0 0
0 0 0 1 1 0 0 0 1 0 1 0
0 0 0 1 1 0 1 1 0 0 0 0
0 0 1 0 0 1 0 1 0 0 1 0
0 0 1 0 0 1 1 0 0 1 0 0
0 0 1 0 1 0 0 0 1 1 0 0
0 0 1 0 1 0 1 0 0 0 1 0
0 0 1 1 0 0 0 1 0 1 0 0
0 0 1 1 0 0 1 0 1 0 0 0
0 1 0 0 0 1 0 0 1 0 1 0
0 1 0 0 0 1 1 1 0 0 0 0
0 1 0 0 1 0 0 1 0 0 1 0
0 1 0 0 1 0 1 0 0 1 0 0
0 1 0 1 0 0 0 0 1 1 0 0
0 1 0 1 0 0 1 0 0 0 1 0
0 1 0 1 1 1 0 0 0 0 0 0
0 1 1 0 0 0 0 0 0 1 1 0
0 1 1 0 0 0 0 1 1 0 0 0
1 0 0 0 0 1 0 0 1 1 0 0
1 0 0 0 0 1 1 0 0 0 1 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 0 1 0
1 0 0 1 0 0 1 0 0 1 0 0
1 0 1 0 0 0 0 0 1 0 1 0
1 0 1 0 0 0 1 1 0 0 0 0
1 0 1 1 0 1 0 0 0 0 0 0
1 1 0 0 0 0 0 1 0 1 0 0
1 1 0 0 0 0 1 0 1 0 0 0
1 1 1 0 1 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 0 1 1 1 0 1 0 0 0
0 0 0 1 0 1 0 0 1 1 0 0
0 0 0 1 0 1 0 1 0 0 1 0
0 0 0 1 1 0 0 0 1 0 1 0
0 0 0 1 1 0 1 1 0 0 0 0
0 0 1 0 0 1 0 0 0 1 1 0
0 0 1 0 0 1 1 1 0 0 0 0
0 0 1 0 1 0 0 0 1 1 0 0
0 0 1 0 1 0 1 0 0 0 1 0
0 0 1 1 0 0 0 1 1 0 0 0
0 0 1 1 0 0 1 0 0 1 0 0
0 0 1 1 1 1 0 0 0 0 0 0
0 1 0 0 0 1 0 1 1 0 0 0
0 1 0 0 0 1 1 0 0 0 1 0
0 1 0 0 1 0 0 1 0 0 1 0
0 1 0 0 1 0 1 0 0 1 0 0
0 1 0 1 0 0 0 0 0 1 1 0
0 1 0 1 0 0 1 0 1 0 0 0
0 1 1 0 0 0 0 0 1 0 1 0
0 1 1 0 0 0 0 1 0 1 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 0 1 1 0 0 1 0 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 1 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 0 1 0 1 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 0 0 1 1 0 0 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0

1 1 0 0 0 0 0 0 0 0 1 1
0 0 1 1 0 0 0 0 0 0 1 1
0 0 0 0 1 1 0 0 0 0 1 1
0 0 0 0 0 0 1 1 0 0 1 1
0 0 0 0 0 0 0 0 1 1 1 1
0 0 0 1 0 1 1 0 0 0 0 1
0 0 0 1 1 0 0 0 0 1 0 1
0 0 1 0 0 1 0 0 1 0 0 1
0 0 1 0 1 0 0 1 0 0 0 1
0 1 0 0 0 1 0 0 0 1 0 1
0 1 0 0 1 0 0 0 1 0 0 1
0 1 0 1 0 0 0 1 0 0 0 1
0 1 1 0 0 0 1 0 0 0 0 1
1 0 0 0 0 1 0 1 0 0 0 1
1 0 0 0 1 0 1 0 0 0 0 1
1 0 0 1 0 0 0 0 1 0 0 1
1 0 1 0 0 0 0 0 0 1 0 1
0 0 0 0 0 0 1 1 1 1 0 0
0 0 0 0 1 1 0 1 0 1 0 0
0 0 0 0 1 1 1 0 1 0 0 0
0 0 0 1 0 1 0 0 1 1 0 0
0 0 0 1 0 1 0 1 0 0 1 0
0 0 0 1 1 0 0 0 1 0 1 0
0 0 0 1 1 0 1 1 0 0 0 0
0 0 1 0 0 1 0 0 0 1 1 0
0 0 1 0 0 1 1 1 0 0 0 0
0 0 1 0 1 0 0 0 1 1 0 0
0 0 1 0 1 0 1 0 0 0 1 0
0 0 1 1 0 0 0 1 1 0 0 0
0 0 1 1 0 0 1 0 0 1 0 0
0 1 0 0 0 1 0 1 1 0 0 0
0 1 0 0 0 1 1 0 0 0 1 0
0 1 0 0 1 0 0 1 0 0 1 0
0 1 0 0 1 0 1 0 0 1 0 0
0 1 0 1 0 0 0 0 0 1 1 0
0 1 0 1 0 0 1 0 1 0 0 0
0 1 0 1 1 1 0 0 0 0 0 0
0 1 1 0 0 0 0 0 1 0 1 0
0 1 1 0 0 0 0 1 0 1 0 0
1 0 0 0 0 1 0 0 1 0 1 0
1 0 0 0 0 1 1 0 0 1 0 0
1 0 0 0 1 0 0 0 0 1 1 0
1 0 0 0 1 0 0 1 1 0 0 0
1 0 0 1 0 0 0 1 0 1 0 0
1 0 0 1 0 0 1 0 0 0 1 0
1 0 1 0 0 0 0 1 0 0 1 0
1 0 1 0 0 0 1 0 1 0 0 0
1 0 1 0 1 1 0 0 0 0 0 0
1 1 0 0 0 0 0 0 1 1 0 0
1 1 0 0 0 0 1 1 0 0 0 0
1 1 1 1 0 0 0 0 0 0 0 0


==> b9-18.txt <==
1 1 1 0 0 0 1 0 0
0 0 1 0 0 0 1 1 1
0 1 0 0 0 1 1 1 0
1 0 0 0 1 1 1 0 0
0 0 1 1 1 0 0 0 1
0 1 1 1 0 0 0 1 0
1 1 0 1 1 0 0 0 0
1 1 0 0 0 0 0 1 1
0 0 0 0 1 1 0 1 1
0 0 0 1 1 0 1 1 0
0 0 1 1 0 1 1 0 0
0 1 1 0 1 1 0 0 0
1 0 1 0 1 0 0 1 0
1 0 1 0 0 1 0 0 1
1 0 0 1 0 0 1 0 1
0 1 0 0 1 0 1 0 1
1 0 0 1 0 1 0 1 0
0 1 0 1 0 1 0 0 1

